A Newton-MR algorithm with complexity guarantees for nonconvex smooth unconstrained optimization

In this paper, we consider variants of Newton-MR algorithm for solving unconstrained, smooth, but non-convex optimization problems. Unlike the overwhelming majority of Newton-type methods, which rely on conjugate gradient algorithm as the primary workhorse for their respective sub-problems, Newton-MR employs minimum residual (MINRES) method. Recently, it has been established that MINRES has inherent ability to detect non-positive curvature directions as soon as they arise and certain useful monotonicity properties will be satisfied before such detection. We leverage these recent results and show that our algorithms come with desirable properties including competitive first and second-order worst-case complexities. Numerical examples demonstrate the performance of our proposed algorithms.

==> figures/AE/MNIST/L_BFGS.txt <==
1.120025802758070066e-01,1.511035240638862291e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
1.052280171667339809e-01,1.291190050009148084e-02,1.400000000000000000e+01,5.238771438598632812e-01,3.200000000000000000e+01
8.638014913366470759e-02,6.631280670251490190e-04,1.800000000000000000e+01,6.354441642761230469e-01,1.000000000000000000e+00
8.632364404330382379e-02,6.832328201020894355e-05,2.200000000000000000e+01,7.490606307983398438e-01,1.000000000000000000e+00
8.632301682868971648e-02,1.525843076698399468e-06,2.600000000000000000e+01,8.636338710784912109e-01,1.000000000000000000e+00
8.632301652967000472e-02,2.262384010463517500e-07,3.000000000000000000e+01,9.804270267486572266e-01,1.000000000000000000e+00
8.632301652037366324e-02,2.456860422978127218e-07,3.400000000000000000e+01,1.098775386810302734e+00,1.000000000000000000e+00
8.616463561664736148e-02,4.498444293132799164e-03,8.000000000000000000e+01,3.073467493057250977e+00,5.398702784099554265e+03
8.616463561664736148e-02,4.498444293132799164e-03,1.000020000000000000e+05,7.148399591445922852e+00,0.000000000000000000e+00


==> figures/AE/MNIST/Newton_CG_LS_FW.txt <==
1.120025802758070066e-01,1.511035240638862291e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
8.640227795196403493e-02,7.835683305281418605e-04,6.000000000000000000e+00,3.702306747436523438e-01,1.000000000000000000e+00,0.000000000000000000e+00
8.632305263697666320e-02,1.642671652506970013e-05,1.600000000000000000e+01,1.058230161666870117e+00,1.000000000000000000e+00,0.000000000000000000e+00
8.328020866244208176e-02,4.610303865527793157e-03,3.400000000000000000e+01,1.851512670516967773e+00,5.120000000000000000e+02,1.000000000000000000e+00
8.324802586853982667e-02,4.908274255839408483e-03,5.600000000000000000e+01,3.169518470764160156e+00,1.638400000000000000e+04,1.000000000000000000e+00
8.323492226223556945e-02,5.137386433604063975e-03,8.900000000000000000e+01,5.624031066894531250e+00,8.192000000000000000e+03,1.000000000000000000e+00
8.236456045344875410e-02,2.410706941714081328e-02,1.640000000000000000e+02,1.140913462638854980e+01,5.000000000000000000e-01,0.000000000000000000e+00
8.131622723350348525e-02,1.714873490893790292e-02,1.790000000000000000e+02,1.222766947746276855e+01,1.310720000000000000e+05,1.000000000000000000e+00
7.688969106893667194e-02,7.442213436282381356e-03,1.900000000000000000e+02,1.283523964881896973e+01,5.242880000000000000e+05,1.000000000000000000e+00
7.684121783093507407e-02,6.946384893325831603e-03,2.190000000000000000e+02,1.486083602905273438e+01,6.553600000000000000e+04,1.000000000000000000e+00
7.597574193105176288e-02,2.292339910801836304e-03,2.600000000000000000e+02,1.794786763191223145e+01,5.000000000000000000e-01,0.000000000000000000e+00
7.556821842025071567e-02,5.308525365247761642e-04,3.120000000000000000e+02,2.195800375938415527e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.554550745089951003e-02,2.465880510297018772e-03,3.310000000000000000e+02,2.319752764701843262e+01,2.621440000000000000e+05,1.000000000000000000e+00
7.543466738571029395e-02,5.421814219861508617e-04,3.890000000000000000e+02,2.757140469551086426e+01,2.500000000000000000e-01,0.000000000000000000e+00
7.540780447403834519e-02,1.685028331947130680e-03,4.880000000000000000e+02,3.530692338943481445e+01,5.000000000000000000e-01,0.000000000000000000e+00
7.532452921176589766e-02,3.100558204857402204e-04,5.450000000000000000e+02,3.965792989730834961e+01,5.000000000000000000e-01,0.000000000000000000e+00
7.529538075729777513e-02,1.071388231405535517e-03,6.250000000000000000e+02,4.589232945442199707e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.527671934721494318e-02,1.155133794472442451e-04,6.770000000000000000e+02,4.990252709388732910e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.527507874069552796e-02,9.434852730275460845e-04,7.710000000000000000e+02,5.724609470367431641e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.526385725759499046e-02,4.879787985872541549e-05,8.090000000000000000e+02,6.013976407051086426e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.526146266024617837e-02,1.966235914307387655e-04,9.040000000000000000e+02,6.751130914688110352e+01,5.000000000000000000e-01,0.000000000000000000e+00
7.525910132794363938e-02,1.466394428353216654e-04,9.580000000000000000e+02,7.167666578292846680e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.525741041466631198e-02,1.374385898321497641e-04,1.016000000000000000e+03,7.616165375709533691e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.525614687408183068e-02,1.025486834679295719e-04,1.074000000000000000e+03,8.064378547668457031e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.525516676982962894e-02,1.021006847974326420e-04,1.138000000000000000e+03,8.559947586059570312e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.525433350644802899e-02,8.658540383579790324e-05,1.208000000000000000e+03,9.102786636352539062e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.525334570773568876e-02,1.476615588571791426e-04,1.280000000000000000e+03,9.661700582504272461e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.525136690486011748e-02,3.060289511607038201e-04,1.345000000000000000e+03,1.016043164730072021e+02,5.000000000000000000e-01,0.000000000000000000e+00
7.524378664403680306e-02,7.002643963854134545e-04,1.392000000000000000e+03,1.051565718650817871e+02,5.000000000000000000e-01,0.000000000000000000e+00
7.521176863573460214e-02,2.474264363576462230e-04,1.434000000000000000e+03,1.083602778911590576e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520460781746865497e-02,1.484387044906613479e-05,1.488000000000000000e+03,1.125229673385620117e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520412788526271985e-02,1.642414907911792649e-04,1.606000000000000000e+03,1.218219966888427734e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520372973865742383e-02,1.012592345672541878e-05,1.654000000000000000e+03,1.255031034946441650e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520357040534493553e-02,3.773618949056110623e-05,1.748000000000000000e+03,1.328473780155181885e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520348090040897271e-02,1.306110496654060585e-05,1.816000000000000000e+03,1.381119089126586914e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520342476659526432e-02,1.189711527885097560e-05,1.888000000000000000e+03,1.436955523490905762e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520339351637468639e-02,6.368067487173479517e-06,1.948000000000000000e+03,1.483163051605224609e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337996371900813e-02,2.674468568217915200e-06,2.010000000000000000e+03,1.531016573905944824e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337560864273629e-02,8.519177720261245466e-07,2.064000000000000000e+03,1.572473647594451904e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337441647031995e-02,2.704987183068656920e-07,2.110000000000000000e+03,1.607615456581115723e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337411027377961e-02,1.032965719924253261e-07,2.154000000000000000e+03,1.641184937953948975e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337403352059247e-02,4.674986867923724507e-08,2.198000000000000000e+03,1.674775152206420898e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337401447432790e-02,2.266252910318850626e-08,2.236000000000000000e+03,1.703598198890686035e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337400976934150e-02,1.119027873102471494e-08,2.268000000000000000e+03,1.727717306613922119e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337400860957477e-02,5.547809303367915370e-09,2.298000000000000000e+03,1.750257618427276611e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337400832395602e-02,2.752260445953445580e-09,2.330000000000000000e+03,1.774366185665130615e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337400825366503e-02,1.365388708542149611e-09,2.360000000000000000e+03,1.796898462772369385e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337400823637330e-02,6.773094787359085546e-10,2.392000000000000000e+03,1.821001551151275635e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337400823211282e-02,3.359630476020205540e-10,2.420000000000000000e+03,1.841938841342926025e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337400823107199e-02,1.666405068453509018e-10,2.444000000000000000e+03,1.859714837074279785e+02,1.000000000000000000e+00,0.000000000000000000e+00
7.520337400823080831e-02,8.265355889127665952e-11,2.472000000000000000e+03,1.880620036125183105e+02,1.000000000000000000e+00,0.000000000000000000e+00


==> figures/AE/MNIST/Newton_CG_TR.txt <==
1.120025802758070066e-01,1.511035240638862291e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
9.916309140054493931e-02,1.057787055496490353e-02,6.000000000000000000e+00,3.947589397430419922e-01,3.000000000000000000e+00,0.000000000000000000e+00
8.636625718254054007e-02,5.768920827542093743e-04,1.400000000000000000e+01,9.471497535705566406e-01,9.000000000000000000e+00,0.000000000000000000e+00
8.636625718254054007e-02,5.911007495777607090e-01,2.600000000000000000e+01,1.810846328735351562e+00,4.500000000000000000e+00,1.000000000000000000e+00
8.636625718254054007e-02,7.433914591714398112e-02,3.800000000000000000e+01,2.671837568283081055e+00,2.250000000000000000e+00,1.000000000000000000e+00
8.420831282287191688e-02,7.257761002018424216e-03,5.000000000000000000e+01,3.534727573394775391e+00,6.750000000000000000e+00,1.000000000000000000e+00
8.420831282287191688e-02,1.211699774946356223e-01,7.200000000000000000e+01,5.175751924514770508e+00,3.375000000000000000e+00,1.000000000000000000e+00
7.948026021352497250e-02,6.887225793091233603e-03,9.200000000000000000e+01,6.663397789001464844e+00,1.012500000000000000e+01,0.000000000000000000e+00
7.948026021352497250e-02,4.975618353084989010e-01,1.100000000000000000e+02,7.995449304580688477e+00,5.062500000000000000e+00,1.000000000000000000e+00
7.948026021352497250e-02,5.056957578545292348e-02,1.260000000000000000e+02,9.174321413040161133e+00,2.531250000000000000e+00,0.000000000000000000e+00
7.948026021352497250e-02,4.441688871248147472e-03,1.400000000000000000e+02,1.019410634040832520e+01,1.265625000000000000e+00,0.000000000000000000e+00
7.738412570130336066e-02,1.450079341637987166e-03,1.500000000000000000e+02,1.089961934089660645e+01,3.796875000000000000e+00,0.000000000000000000e+00
7.738412570130336066e-02,3.333619871835732246e-02,1.640000000000000000e+02,1.191856741905212402e+01,1.898437500000000000e+00,1.000000000000000000e+00
7.738412570130336066e-02,8.932872340976777750e-03,1.780000000000000000e+02,1.293734478950500488e+01,9.492187500000000000e-01,1.000000000000000000e+00
7.729349186007805628e-02,2.219529055411008280e-03,1.920000000000000000e+02,1.395270729064941406e+01,2.847656250000000000e+00,1.000000000000000000e+00
7.729349186007805628e-02,1.857831518629211170e-02,2.060000000000000000e+02,1.497128558158874512e+01,1.423828125000000000e+00,0.000000000000000000e+00
7.717034735000363743e-02,3.971644675582578464e-03,2.200000000000000000e+02,1.598802685737609863e+01,4.271484375000000000e+00,0.000000000000000000e+00
7.717034735000363743e-02,1.197894306568360323e-02,2.340000000000000000e+02,1.700446391105651855e+01,2.135742187500000000e+00,0.000000000000000000e+00
7.717034735000363743e-02,2.998583107059255102e-03,2.480000000000000000e+02,1.802373480796813965e+01,1.067871093750000000e+00,0.000000000000000000e+00
7.647074578472005946e-02,1.012274855713324708e-03,2.620000000000000000e+02,1.904152321815490723e+01,3.203613281250000000e+00,0.000000000000000000e+00
7.647074578472005946e-02,9.816375457022372131e-02,2.760000000000000000e+02,2.005885505676269531e+01,1.601806640625000000e+00,1.000000000000000000e+00
7.647074578472005946e-02,1.031417729199627514e-02,2.880000000000000000e+02,2.092192935943603516e+01,8.009033203125000000e-01,0.000000000000000000e+00
7.609398663031061161e-02,8.483951452604468436e-04,2.980000000000000000e+02,2.163010597229003906e+01,2.402709960937500000e+00,0.000000000000000000e+00
7.609398663031061161e-02,9.069212710494132385e-03,3.100000000000000000e+02,2.249129271507263184e+01,1.201354980468750000e+00,1.000000000000000000e+00
7.593153639045788217e-02,1.776589107773633843e-03,3.220000000000000000e+02,2.335388493537902832e+01,3.604064941406250000e+00,1.000000000000000000e+00
7.593153639045788217e-02,1.926707968633603330e-01,3.420000000000000000e+02,2.483818531036376953e+01,1.802032470703125000e+00,1.000000000000000000e+00
7.593153639045788217e-02,2.870223810244214649e-02,3.620000000000000000e+02,2.632694005966186523e+01,9.010162353515625000e-01,1.000000000000000000e+00
7.571305245409304385e-02,3.032679593164481439e-03,3.780000000000000000e+02,2.750407695770263672e+01,2.703048706054687500e+00,0.000000000000000000e+00
7.555070793886119185e-02,1.954814498618999907e-04,4.120000000000000000e+02,3.008377933502197266e+01,8.109146118164062500e+00,0.000000000000000000e+00
7.555070793886119185e-02,8.015059962732001830e-01,4.300000000000000000e+02,3.141272640228271484e+01,4.054573059082031250e+00,0.000000000000000000e+00
7.555070793886119185e-02,1.695804691823316890e-01,4.460000000000000000e+02,3.258714365959167480e+01,2.027286529541015625e+00,0.000000000000000000e+00
7.555070793886119185e-02,3.618279331196111448e-02,4.620000000000000000e+02,3.375918483734130859e+01,1.013643264770507812e+00,0.000000000000000000e+00
7.555070793886119185e-02,8.478042772849574138e-03,4.760000000000000000e+02,3.477830123901367188e+01,5.068216323852539062e-01,0.000000000000000000e+00
7.555070793886119185e-02,2.078685411522796563e-03,4.900000000000000000e+02,3.579542779922485352e+01,2.534108161926269531e-01,0.000000000000000000e+00
7.553310994559850333e-02,5.431806776873519685e-04,5.020000000000000000e+02,3.665608191490173340e+01,7.602324485778808594e-01,0.000000000000000000e+00
7.553310994559850333e-02,3.350362049876868652e-03,5.160000000000000000e+02,3.767474079132080078e+01,3.801162242889404297e-01,0.000000000000000000e+00
7.550454139972020973e-02,7.832528435006207114e-04,5.280000000000000000e+02,3.853987360000610352e+01,1.140348672866821289e+00,0.000000000000000000e+00
7.550454139972020973e-02,4.400666978419606745e-03,5.420000000000000000e+02,3.955917429924011230e+01,5.701743364334106445e-01,0.000000000000000000e+00
7.544210049405787599e-02,1.310258924530910939e-03,5.560000000000000000e+02,4.058193540573120117e+01,1.710523009300231934e+00,0.000000000000000000e+00
7.534333231543481613e-02,3.392265535744286818e-04,6.120000000000000000e+02,4.488078188896179199e+01,5.131569027900695801e+00,0.000000000000000000e+00
7.534333231543481613e-02,1.491372141302905064e-03,6.580000000000000000e+02,4.839862799644470215e+01,2.565784513950347900e+00,0.000000000000000000e+00
7.534333231543481613e-02,1.491372141302905064e-03,7.040000000000000000e+02,5.191382050514221191e+01,1.282892256975173950e+00,0.000000000000000000e+00
7.534333231543481613e-02,2.427846274104207645e-03,7.200000000000000000e+02,5.308683705329895020e+01,6.414461284875869751e-01,0.000000000000000000e+00
7.529628584929522195e-02,1.156401018741496246e-03,7.340000000000000000e+02,5.410410499572753906e+01,1.924338385462760925e+00,0.000000000000000000e+00
7.527492113680715746e-02,3.826265616343982822e-04,7.760000000000000000e+02,5.730954408645629883e+01,5.773015156388282776e+00,0.000000000000000000e+00
7.527492113680715746e-02,3.918265504635576324e-01,7.920000000000000000e+02,5.848414039611816406e+01,2.886507578194141388e+00,1.000000000000000000e+00
7.527492113680715746e-02,6.335934701388441781e-02,8.080000000000000000e+02,5.965720891952514648e+01,1.443253789097070694e+00,1.000000000000000000e+00
7.527492113680715746e-02,1.130437944083013610e-02,8.240000000000000000e+02,6.083212256431579590e+01,7.216268945485353470e-01,1.000000000000000000e+00
7.527492113680715746e-02,2.137548801766412342e-03,8.380000000000000000e+02,6.184985733032226562e+01,3.608134472742676735e-01,0.000000000000000000e+00
7.526717582866997158e-02,4.838289877537266877e-04,8.500000000000000000e+02,6.271359181404113770e+01,1.082440341822803020e+00,0.000000000000000000e+00
7.526171346265744799e-02,6.390348155935291494e-05,8.940000000000000000e+02,6.607451963424682617e+01,3.247321025468409061e+00,0.000000000000000000e+00
7.526171346265744799e-02,9.145884431867970813e-04,9.560000000000000000e+02,7.083644652366638184e+01,1.623660512734204531e+00,0.000000000000000000e+00
7.526171346265744799e-02,9.145884431867970813e-04,1.018000000000000000e+03,7.560623645782470703e+01,8.118302563671022654e-01,0.000000000000000000e+00
7.526171346265744799e-02,9.145884431867970813e-04,1.080000000000000000e+03,8.037491631507873535e+01,4.059151281835511327e-01,0.000000000000000000e+00
7.526171346265744799e-02,9.145884431867970813e-04,1.142000000000000000e+03,8.513725280761718750e+01,2.029575640917755663e-01,0.000000000000000000e+00
7.526043135304241738e-02,3.601294723396323530e-04,1.156000000000000000e+03,8.615702509880065918e+01,6.088726922753266990e-01,0.000000000000000000e+00
7.525802421819492716e-02,4.696603906964807415e-05,1.194000000000000000e+03,8.905034923553466797e+01,1.826618076825980097e+00,0.000000000000000000e+00
7.525802421819492716e-02,7.891575918938104062e-04,1.266000000000000000e+03,9.459656524658203125e+01,9.133090384129900485e-01,0.000000000000000000e+00
7.525802421819492716e-02,7.891575918938104062e-04,1.338000000000000000e+03,1.001419880390167236e+02,4.566545192064950243e-01,0.000000000000000000e+00
7.525802421819492716e-02,7.891575918938104062e-04,1.410000000000000000e+03,1.056874327659606934e+02,2.283272596032475121e-01,0.000000000000000000e+00
7.525802421819492716e-02,4.607152404071569057e-04,1.424000000000000000e+03,1.067057268619537354e+02,1.141636298016237561e-01,0.000000000000000000e+00
7.525702383822084618e-02,1.194972292555826552e-04,1.434000000000000000e+03,1.074131166934967041e+02,3.424908894048712682e-01,0.000000000000000000e+00
7.525582845643652430e-02,1.943573568033940503e-04,1.484000000000000000e+03,1.112411181926727295e+02,1.027472668214613805e+00,0.000000000000000000e+00
7.525459104735238158e-02,8.357874023813191815e-05,1.534000000000000000e+03,1.150660839080810547e+02,3.082418004643841414e+00,0.000000000000000000e+00
7.525459104735238158e-02,5.000997958520223691e-02,1.554000000000000000e+03,1.165521533489227295e+02,1.541209002321920707e+00,1.000000000000000000e+00
7.525459104735238158e-02,1.490812633174685813e-02,1.574000000000000000e+03,1.180418024063110352e+02,7.706045011609603534e-01,1.000000000000000000e+00
7.525459104735238158e-02,4.221889300695608541e-03,1.594000000000000000e+03,1.195267596244812012e+02,3.853022505804801767e-01,1.000000000000000000e+00
7.525459104735238158e-02,1.154236678649601900e-03,1.614000000000000000e+03,1.210126237869262695e+02,1.926511252902400884e-01,1.000000000000000000e+00
7.525359645032009270e-02,3.134513649682234130e-04,1.628000000000000000e+03,1.220300693511962891e+02,5.779533758707202651e-01,0.000000000000000000e+00
7.524811733927290469e-02,5.633661034632719529e-04,1.668000000000000000e+03,1.250762851238250732e+02,1.733860127612160795e+00,0.000000000000000000e+00
7.524811733927290469e-02,1.462611744961389397e-03,1.706000000000000000e+03,1.279616940021514893e+02,8.669300638060803976e-01,0.000000000000000000e+00
7.524096111965775102e-02,1.393457962827408803e-03,1.724000000000000000e+03,1.292902305126190186e+02,2.600790191418241193e+00,0.000000000000000000e+00
7.524096111965775102e-02,5.285016093924034368e-03,1.760000000000000000e+03,1.320197663307189941e+02,1.300395095709120596e+00,0.000000000000000000e+00
7.524096111965775102e-02,3.989960314079121946e-03,1.786000000000000000e+03,1.339731957912445068e+02,6.501975478545602982e-01,0.000000000000000000e+00
7.522362396480385127e-02,1.013493850265664159e-03,1.804000000000000000e+03,1.353019781112670898e+02,1.950592643563680895e+00,0.000000000000000000e+00
7.522362396480385127e-02,9.235085714426962550e-03,1.822000000000000000e+03,1.366333453655242920e+02,9.752963217818404473e-01,1.000000000000000000e+00
7.522362396480385127e-02,2.618708259243705903e-03,1.840000000000000000e+03,1.379625377655029297e+02,4.876481608909202237e-01,1.000000000000000000e+00
7.521082743966338302e-02,4.260460964626046885e-04,1.858000000000000000e+03,1.392921528816223145e+02,1.462944482672760671e+00,1.000000000000000000e+00
7.520394106530062239e-02,1.232529370275590215e-05,1.900000000000000000e+03,1.424954328536987305e+02,4.388833448018282013e+00,0.000000000000000000e+00
7.520394106530062239e-02,2.533595789735796754e-04,2.006000000000000000e+03,1.506843729019165039e+02,2.194416724009141006e+00,0.000000000000000000e+00
7.520394106530062239e-02,2.533595789735796754e-04,2.112000000000000000e+03,1.588794324398040771e+02,1.097208362004570503e+00,0.000000000000000000e+00
7.520394106530062239e-02,2.533595789735796754e-04,2.218000000000000000e+03,1.670678923130035400e+02,5.486041810022852516e-01,0.000000000000000000e+00
7.520394106530062239e-02,2.533595789735796754e-04,2.324000000000000000e+03,1.752637412548065186e+02,2.743020905011426258e-01,0.000000000000000000e+00
7.520394106530062239e-02,2.533595789735796754e-04,2.430000000000000000e+03,1.834625806808471680e+02,1.371510452505713129e-01,0.000000000000000000e+00
7.520394106530062239e-02,1.847386847627513224e-04,2.476000000000000000e+03,1.869769279956817627e+02,6.857552262528565645e-02,0.000000000000000000e+00
7.520364972886571520e-02,4.397767016988689308e-05,2.498000000000000000e+03,1.886165587902069092e+02,2.057265678758569694e-01,0.000000000000000000e+00
7.520353502771109921e-02,2.661555111261184014e-05,2.562000000000000000e+03,1.935315926074981689e+02,6.171797036275709081e-01,0.000000000000000000e+00
7.520345485065835223e-02,3.261599394589680492e-05,2.630000000000000000e+03,1.987581222057342529e+02,1.851539110882712613e+00,0.000000000000000000e+00
7.520339874710849082e-02,1.610991987285347103e-05,2.682000000000000000e+03,2.027387971878051758e+02,5.554617332648137840e+00,0.000000000000000000e+00
7.520337747343185109e-02,6.172736330930054529e-06,2.722000000000000000e+03,2.057819344997406006e+02,1.666385199794441263e+01,0.000000000000000000e+00
7.520337437104977762e-02,7.385416001650518094e-07,2.760000000000000000e+03,2.086675288677215576e+02,4.999155599383323789e+01,0.000000000000000000e+00
7.520337404647164936e-02,9.777584051804142322e-08,2.792000000000000000e+03,2.110850343704223633e+02,1.499746679814997208e+02,0.000000000000000000e+00
7.520337401234188091e-02,2.005880503022984342e-08,2.824000000000000000e+03,2.135014314651489258e+02,4.499240039444991908e+02,0.000000000000000000e+00
7.520337400867610489e-02,6.077949045815118946e-09,2.846000000000000000e+03,2.151383309364318848e+02,1.349772011833497572e+03,0.000000000000000000e+00
7.520337400827911689e-02,1.985378804154187118e-09,2.866000000000000000e+03,2.166207253932952881e+02,4.049316035500492944e+03,0.000000000000000000e+00
7.520337400823598473e-02,6.539078303717141017e-10,2.886000000000000000e+03,2.181025354862213135e+02,1.214794810650147883e+04,0.000000000000000000e+00
7.520337400823130791e-02,2.156087042303759469e-10,2.908000000000000000e+03,2.197408308982849121e+02,3.644384431950443832e+04,0.000000000000000000e+00
7.520337400823078056e-02,7.112140705200763710e-11,2.922000000000000000e+03,2.207577071189880371e+02,1.093315329585133150e+05,0.000000000000000000e+00


==> figures/AE/MNIST/Newton_CR.txt <==
1.120025802758070066e-01,1.511035240638862291e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
8.638247072219612521e-02,6.765639894629068250e-04,6.000000000000000000e+00,4.232668876647949219e-01,1.000000000000000000e+00
8.632313114153603029e-02,2.951907425548615571e-05,1.200000000000000000e+01,8.459718227386474609e-01,1.000000000000000000e+00
8.632301712747642020e-02,2.165651571823399088e-06,1.800000000000000000e+01,1.268576383590698242e+00,1.000000000000000000e+00
8.632301653198340419e-02,1.948273725571074140e-07,2.400000000000000000e+01,1.693839311599731445e+00,1.000000000000000000e+00
8.632301652683722903e-02,7.419355621694857670e-08,3.200000000000000000e+01,2.117690324783325195e+00,1.000000000000000000e+00
8.416870706969731275e-02,4.491488213636546031e-03,1.100000000000000000e+02,5.445393800735473633e+00,2.247821989844358340e+07
7.953279041320057696e-02,7.945159447571938094e-03,1.320000000000000000e+02,6.901371479034423828e+00,3.551681621128837119e-01
7.733684784081452934e-02,7.779954310272214771e-04,1.400000000000000000e+02,7.483814477920532227e+00,1.000000000000000000e+00
7.727334657530188222e-02,1.004718470438898433e-04,1.520000000000000000e+02,8.375624895095825195e+00,1.000000000000000000e+00
7.727307492899107566e-02,5.123056309921140636e-05,1.600000000000000000e+02,8.798737525939941406e+00,1.000000000000000000e+00
7.723380038122959479e-02,1.233627988567396723e-03,2.040000000000000000e+02,1.071765899658203125e+01,9.813090225352774723e+03
7.714705615221223445e-02,6.905814525111030316e-04,2.140000000000000000e+02,1.130182290077209473e+01,1.000000000000000000e+00
7.668156013621491018e-02,2.534565350850742898e-03,2.400000000000000000e+02,1.239541602134704590e+01,1.024000000000000000e+03
7.604478671233637355e-02,4.635805275865502104e-03,2.600000000000000000e+02,1.384675168991088867e+01,4.249769472725847264e-01
7.561471551076590081e-02,4.165673598608497894e-04,2.700000000000000000e+02,1.458286023139953613e+01,1.000000000000000000e+00
7.556327235266493969e-02,1.081317812948315478e-03,3.020000000000000000e+02,1.666755414009094238e+01,5.943416018958008751e-01
7.554721664022098770e-02,1.140117165395609109e-04,3.100000000000000000e+02,1.724985909461975098e+01,1.000000000000000000e+00
7.552913216050551048e-02,6.344128727634830087e-04,3.280000000000000000e+02,1.845210742950439453e+01,1.000000000000000000e+00
7.551393480028062433e-02,2.159279544723229907e-04,3.400000000000000000e+02,1.934591650962829590e+01,1.000000000000000000e+00
7.551181287042579848e-02,8.284824062652570726e-05,3.520000000000000000e+02,2.008277916908264160e+01,1.000000000000000000e+00
7.546942035031312113e-02,7.695077699117132712e-04,3.880000000000000000e+02,2.165798473358154297e+01,1.695611961070579582e+03
7.537999984624908778e-02,1.284845300027285305e-03,4.100000000000000000e+02,2.317400836944580078e+01,1.000000000000000000e+00
7.535545637478248404e-02,1.281423910753281615e-04,4.180000000000000000e+02,2.375259327888488770e+01,1.000000000000000000e+00
7.534732195997373427e-02,1.159800017926489532e-04,4.320000000000000000e+02,2.464355039596557617e+01,1.000000000000000000e+00
7.534532576163495421e-02,1.636309551136760324e-04,4.460000000000000000e+02,2.531669592857360840e+01,8.000000000000000000e+00
7.534492378579178695e-02,1.146254506234482183e-04,4.540000000000000000e+02,2.573899936676025391e+01,1.000000000000000000e+00
7.531906899420168222e-02,2.089234668800566612e-04,4.820000000000000000e+02,2.691697311401367188e+01,2.048000000000000000e+03
7.527817858479134150e-02,6.798016570290983966e-04,5.160000000000000000e+02,2.930926609039306641e+01,4.295432020697574904e-01
7.526981020367881636e-02,5.623131331748522171e-05,5.260000000000000000e+02,3.004554033279418945e+01,1.000000000000000000e+00
7.526272982722098659e-02,3.421429509663280683e-04,5.560000000000000000e+02,3.196374869346618652e+01,6.015704203673279959e-01
7.526144949052050726e-02,2.850849401339190952e-05,5.620000000000000000e+02,3.238605666160583496e+01,1.000000000000000000e+00
7.525860463219442853e-02,2.393247729843287137e-04,5.920000000000000000e+02,3.430495262145996094e+01,6.039913655474952181e-01
7.525797220310685709e-02,2.102099927140985594e-05,5.980000000000000000e+02,3.472812771797180176e+01,1.000000000000000000e+00
7.525619940458350143e-02,2.929755819498825495e-04,6.160000000000000000e+02,3.593366742134094238e+01,1.000000000000000000e+00
7.525525422957016208e-02,1.726830799973712896e-05,6.220000000000000000e+02,3.635657906532287598e+01,1.000000000000000000e+00
7.525507547780793671e-02,1.398669561568444850e-05,6.360000000000000000e+02,3.724829649925231934e+01,1.000000000000000000e+00
7.525494943281772764e-02,3.228630916245695600e-05,6.540000000000000000e+02,3.808671760559082031e+01,3.200000000000000000e+01
7.525493578041551890e-02,1.399372663873831692e-05,6.620000000000000000e+02,3.851017665863037109e+01,1.000000000000000000e+00
7.525344086172602864e-02,1.068948913469545487e-04,6.940000000000000000e+02,3.984845066070556641e+01,8.192000000000000000e+03
7.525307517796239742e-02,1.531803011373795458e-05,7.080000000000000000e+02,4.074047613143920898e+01,1.000000000000000000e+00
7.525303751034675970e-02,1.975391118571310275e-05,7.220000000000000000e+02,4.141212797164916992e+01,8.000000000000000000e+00
7.525303069139335777e-02,1.527010513622376040e-05,7.300000000000000000e+02,4.183450198173522949e+01,1.000000000000000000e+00
7.525109461260648391e-02,1.190480906542535700e-04,7.620000000000000000e+02,4.317246961593627930e+01,8.192000000000000000e+03
7.525073256953505874e-02,2.072150395693267316e-05,7.740000000000000000e+02,4.390700316429138184e+01,1.000000000000000000e+00
7.524378848313884038e-02,3.335850723889898341e-04,8.080000000000000000e+02,4.532593345642089844e+01,1.638400000000000000e+04
7.523661585696216070e-02,5.284440703547529591e-05,8.240000000000000000e+02,4.637483596801757812e+01,1.000000000000000000e+00
7.523650588809534245e-02,5.284179826232404448e-05,8.340000000000000000e+02,4.687871646881103516e+01,2.000000000000000000e+00
7.523639571128466763e-02,5.284292670701156347e-05,8.440000000000000000e+02,4.738331747055053711e+01,2.000000000000000000e+00
7.523628541986467078e-02,5.284024000509044317e-05,8.540000000000000000e+02,4.788840317726135254e+01,2.000000000000000000e+00
7.523617484621096529e-02,5.284146967102652852e-05,8.640000000000000000e+02,4.839549016952514648e+01,2.000000000000000000e+00
7.523596441572144577e-02,6.201500094184682875e-05,8.760000000000000000e+02,4.898568367958068848e+01,4.000000000000000000e+00
7.523589551943087039e-02,5.175923845382327996e-05,8.840000000000000000e+02,4.940872836112976074e+01,1.000000000000000000e+00
7.521869459496069443e-02,4.957054414755600324e-04,9.160000000000000000e+02,5.074874782562255859e+01,8.192000000000000000e+03
7.521437766592801999e-02,4.661513061876119567e-05,9.240000000000000000e+02,5.132905244827270508e+01,1.000000000000000000e+00
7.520686907045838476e-02,2.115943977086300065e-04,9.560000000000000000e+02,5.362619113922119141e+01,1.000000000000000000e+00
7.520494868753635487e-02,1.522204866730386094e-05,9.660000000000000000e+02,5.436111307144165039e+01,1.000000000000000000e+00
7.520393261351818182e-02,1.592695340763208839e-05,9.900000000000000000e+02,5.603060626983642578e+01,1.000000000000000000e+00
7.520375776753833452e-02,1.053321377705313525e-04,1.014000000000000000e+03,5.770083832740783691e+01,1.000000000000000000e+00
7.520364269481707997e-02,2.614100944949535923e-06,1.020000000000000000e+03,5.812270116806030273e+01,1.000000000000000000e+00
7.520360463400646567e-02,3.545142442961832762e-06,1.036000000000000000e+03,5.916600394248962402e+01,1.000000000000000000e+00
7.520358111615799146e-02,7.517265519799142523e-06,1.052000000000000000e+03,6.006352233886718750e+01,4.000000000000000000e+00
7.520357670836004538e-02,2.042566999685340682e-06,1.066000000000000000e+03,6.095025706291198730e+01,1.000000000000000000e+00
7.520354022933244120e-02,9.996832980048026278e-06,1.090000000000000000e+03,6.203087711334228516e+01,2.560000000000000000e+02
7.520353600442764019e-02,1.869104609165287592e-06,1.104000000000000000e+03,6.292037606239318848e+01,1.000000000000000000e+00
7.520350262126490604e-02,9.996279564423237265e-06,1.128000000000000000e+03,6.400141882896423340e+01,2.560000000000000000e+02
7.520349917050352107e-02,1.673466261928852576e-06,1.142000000000000000e+03,6.489042162895202637e+01,1.000000000000000000e+00
7.520346801964260253e-02,4.281059363013813890e-06,1.156000000000000000e+03,6.577897214889526367e+01,1.000000000000000000e+00
7.520342343969083077e-02,3.196405300630384880e-05,1.182000000000000000e+03,6.760158753395080566e+01,1.000000000000000000e+00
7.520341283020223755e-02,8.812442353895489487e-07,1.188000000000000000e+03,6.802497792243957520e+01,1.000000000000000000e+00
7.520341230424648638e-02,7.837778965051002375e-07,1.202000000000000000e+03,6.891217541694641113e+01,1.000000000000000000e+00
7.520339243956432329e-02,1.243456799287259499e-06,1.238000000000000000e+03,7.041160798072814941e+01,3.276800000000000000e+04
7.520338801382078775e-02,8.174724782731747061e-07,1.256000000000000000e+03,7.160906863212585449e+01,1.000000000000000000e+00
7.520337485280106926e-02,8.684533913651183807e-06,1.292000000000000000e+03,7.429764556884765625e+01,3.983297259571830784e-01
7.520337406944674341e-02,2.057383292235716611e-07,1.298000000000000000e+03,7.471863245964050293e+01,1.000000000000000000e+00
7.520337400825216623e-02,2.444281156171526096e-08,1.322000000000000000e+03,7.654180121421813965e+01,1.000000000000000000e+00
7.520337400823567942e-02,1.087561763955288898e-09,1.332000000000000000e+03,7.727324533462524414e+01,1.000000000000000000e+00
7.520337400823076668e-02,9.594024226093840664e-11,1.356000000000000000e+03,7.909299921989440918e+01,1.000000000000000000e+00


==> figures/AE/MNIST/Newton_MR.txt <==
1.120025802758070066e-01,1.511035240638862291e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
8.638247072219613909e-02,6.765639894629002114e-04,7.000000000000000000e+00,4.248044490814208984e-01,1.000000000000000000e+00,0.000000000000000000e+00
8.632302347772098650e-02,7.149069054599521087e-06,1.800000000000000000e+01,1.161397457122802734e+00,1.000000000000000000e+00,0.000000000000000000e+00
8.378410438743166821e-02,9.595523123920536926e-03,5.100000000000000000e+01,2.369958877563476562e+00,1.677721600000000000e+07,1.000000000000000000e+00
8.346184690397577544e-02,7.431856020521098415e-03,8.000000000000000000e+01,3.916436910629272461e+00,2.048000000000000000e+03,1.000000000000000000e+00
8.153295059044723958e-02,1.173941975439057352e-02,1.050000000000000000e+02,5.803729534149169922e+00,1.000000000000000000e+00,0.000000000000000000e+00
8.105503938429309274e-02,9.519938960095794891e-03,1.210000000000000000e+02,6.892104625701904297e+00,4.096000000000000000e+03,1.000000000000000000e+00
8.027280548571141816e-02,1.131694155041500748e-02,1.360000000000000000e+02,7.962099075317382812e+00,2.048000000000000000e+03,1.000000000000000000e+00
7.894989363696310047e-02,5.993918348066493151e-03,1.490000000000000000e+02,8.862690210342407227e+00,1.024000000000000000e+03,1.000000000000000000e+00
7.673755109168541033e-02,2.991640377027403493e-03,1.780000000000000000e+02,1.108001852035522461e+01,5.000000000000000000e-01,0.000000000000000000e+00
7.597648455916686250e-02,6.385847670079264696e-03,2.110000000000000000e+02,1.363202381134033203e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.557506184453238740e-02,5.023851412421350077e-04,2.340000000000000000e+02,1.535538744926452637e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.556053424567740762e-02,8.085020314190977976e-04,2.570000000000000000e+02,1.696962261199951172e+01,4.096000000000000000e+03,1.000000000000000000e+00
7.554545275331550624e-02,2.120558507627626817e-03,2.790000000000000000e+02,1.855712080001831055e+01,8.192000000000000000e+03,1.000000000000000000e+00
7.552578947473212456e-02,1.216950106097164754e-03,3.010000000000000000e+02,2.014635419845581055e+01,1.638400000000000000e+04,1.000000000000000000e+00
7.549242329825951725e-02,6.746879603185533970e-04,3.150000000000000000e+02,2.107483315467834473e+01,4.096000000000000000e+03,1.000000000000000000e+00
7.547611825678211817e-02,1.814288965135396354e-03,3.310000000000000000e+02,2.216845464706420898e+01,8.192000000000000000e+03,1.000000000000000000e+00
7.537590266243734960e-02,7.076543329130835459e-04,3.810000000000000000e+02,2.606640934944152832e+01,2.500000000000000000e-01,0.000000000000000000e+00
7.527034955665765081e-02,4.462480515736465584e-04,4.240000000000000000e+02,2.945009326934814453e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.526096618922863135e-02,3.382986382524375609e-04,4.650000000000000000e+02,3.265902948379516602e+01,1.999600000000000044e+00,0.000000000000000000e+00
7.525404077109854040e-02,3.601034545580953381e-04,5.140000000000000000e+02,3.653647851943969727e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.525145085916906673e-02,1.406093331913391706e-03,5.340000000000000000e+02,3.795708560943603516e+01,1.638400000000000000e+04,1.000000000000000000e+00
7.522887433710333249e-02,5.739362804053626003e-04,5.590000000000000000e+02,3.984975337982177734e+01,1.638400000000000000e+04,1.000000000000000000e+00
7.520859231975472736e-02,2.055837651885786103e-04,5.940000000000000000e+02,4.256602025032043457e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.520826121033660772e-02,3.627189287135848149e-04,6.090000000000000000e+02,4.363115262985229492e+01,1.638400000000000000e+04,1.000000000000000000e+00
7.520571742589406139e-02,4.465643242178753955e-05,6.360000000000000000e+02,4.569170975685119629e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.520561357512191292e-02,8.492177955297651481e-05,7.020000000000000000e+02,5.092064809799194336e+01,3.276800000000000000e+04,1.000000000000000000e+00
7.520498241007086970e-02,1.478527784787435112e-04,7.570000000000000000e+02,5.529541802406311035e+01,5.000000000000000000e-01,0.000000000000000000e+00
7.520422585185056186e-02,9.213362712626094913e-05,7.920000000000000000e+02,5.801081919670104980e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.520379918311884127e-02,1.189240536337197275e-04,8.370000000000000000e+02,6.155409121513366699e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.520341581874401271e-02,1.037590502637666397e-05,8.740000000000000000e+02,6.443662190437316895e+01,1.999600000000000044e+00,0.000000000000000000e+00
7.520339437939894955e-02,3.396758612757131866e-05,8.960000000000000000e+02,6.602240180969238281e+01,6.553600000000000000e+04,1.000000000000000000e+00
7.520337426315958085e-02,9.850591461496897073e-07,9.310000000000000000e+02,6.873177385330200195e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.520337400853681353e-02,1.054070243166017713e-07,9.680000000000000000e+02,7.160393190383911133e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.520337400823078056e-02,1.401699671155797298e-10,9.970000000000000000e+02,7.381644535064697266e+01,1.000000000000000000e+00,0.000000000000000000e+00
7.520337400823071117e-02,1.430382524283613996e-14,1.038000000000000000e+03,7.701819682121276855e+01,1.000000000000000000e+00,0.000000000000000000e+00


==> figures/AE/cifar10/L_BFGS.txt <==
2.873594660329228390e-01,1.713077568130313977e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.701706339238404975e-01,1.422600754320917961e-02,1.600000000000000000e+01,5.747478008270263672e-01,6.400000000000000000e+01
2.314371586344523835e-01,3.453709386503804666e-04,2.000000000000000000e+01,6.864087581634521484e-01,1.000000000000000000e+00
2.314131610011778695e-01,1.388706841226375819e-05,2.400000000000000000e+01,7.998521327972412109e-01,1.000000000000000000e+00
2.314131220223294427e-01,2.968845720604618151e-06,2.800000000000000000e+01,9.153034687042236328e-01,1.000000000000000000e+00
2.314131207702762871e-01,1.465460089029876535e-05,3.200000000000000000e+01,1.033129930496215820e+00,1.000000000000000000e+00
1.776860275747051410e-01,2.421061236636565597e-02,8.600000000000000000e+01,3.177567958831787109e+00,1.030211867132380939e+04
1.776860269211517906e-01,2.420921618346226836e-02,9.400000000000000000e+01,3.532490253448486328e+00,8.188849931478614508e-09
1.668121430325322785e-01,2.058238309021581322e-02,1.160000000000000000e+02,4.356284856796264648e+00,5.120000000000000000e+02
1.123578796223789478e-01,5.303258405875433887e-03,1.200000000000000000e+02,4.486895084381103516e+00,1.000000000000000000e+00
1.106199655752174715e-01,8.379621473478452917e-03,1.240000000000000000e+02,4.619991779327392578e+00,1.000000000000000000e+00
1.090927539420377818e-01,1.175578283943655737e-03,1.280000000000000000e+02,4.755868673324584961e+00,1.000000000000000000e+00
1.090044287278090496e-01,1.029809963663003581e-03,1.320000000000000000e+02,4.895037889480590820e+00,1.000000000000000000e+00
1.088821227146307968e-01,8.425699706233327280e-04,1.360000000000000000e+02,5.036844968795776367e+00,1.000000000000000000e+00
1.088351080288012807e-01,1.165511266949002117e-03,1.400000000000000000e+02,5.181230545043945312e+00,1.000000000000000000e+00
1.087821024780394885e-01,4.822932791810875482e-04,1.440000000000000000e+02,5.328161716461181641e+00,1.000000000000000000e+00
1.087552884671044579e-01,6.332191707315286021e-04,1.480000000000000000e+02,5.477345705032348633e+00,1.000000000000000000e+00
1.086916223166722595e-01,1.204641058574086555e-03,1.520000000000000000e+02,5.631336212158203125e+00,1.000000000000000000e+00
1.085855493282748413e-01,2.075315567862537694e-03,1.560000000000000000e+02,5.789016723632812500e+00,1.000000000000000000e+00
1.084366391774595761e-01,2.517005649593527950e-03,1.600000000000000000e+02,5.951791048049926758e+00,1.000000000000000000e+00
1.081302089575560121e-01,2.137745944357762485e-03,1.640000000000000000e+02,6.117881536483764648e+00,1.000000000000000000e+00
1.081143774153364157e-01,3.685527200911525771e-03,1.680000000000000000e+02,6.286593914031982422e+00,1.000000000000000000e+00
1.077498959270247747e-01,9.640173371474107479e-04,1.720000000000000000e+02,6.453879594802856445e+00,1.000000000000000000e+00
1.077078141370870351e-01,7.177696426451979535e-04,1.760000000000000000e+02,6.622802257537841797e+00,1.000000000000000000e+00
1.076628709217560403e-01,8.724026586012210722e-04,1.860000000000000000e+02,7.023634195327758789e+00,5.538441617240852377e-01
1.076032126741564288e-01,6.937629105141068222e-04,1.900000000000000000e+02,7.193275928497314453e+00,1.000000000000000000e+00
1.074452924415238431e-01,7.696170305841341843e-04,1.940000000000000000e+02,7.361848354339599609e+00,1.000000000000000000e+00
1.073721672945347066e-01,6.299403530667628407e-04,1.980000000000000000e+02,7.530500650405883789e+00,1.000000000000000000e+00
1.073002556043736733e-01,1.020581351184674879e-03,2.080000000000000000e+02,7.930655956268310547e+00,6.216291284776156445e-01
1.071996303747526080e-01,1.137889517709075480e-03,2.120000000000000000e+02,8.097940921783447266e+00,1.000000000000000000e+00
1.069811407055320795e-01,1.682623993201986861e-03,2.160000000000000000e+02,8.265747785568237305e+00,1.000000000000000000e+00
1.066532955178846054e-01,2.987901386704473403e-03,2.200000000000000000e+02,8.434498786926269531e+00,1.000000000000000000e+00
1.060826523315658299e-01,5.042963469420745463e-03,2.280000000000000000e+02,8.834987640380859375e+00,5.000000000000000000e-01
1.057731134084543695e-01,7.079223297955882128e-03,2.420000000000000000e+02,9.469594478607177734e+00,9.748385683608944141e-02
1.048919792261760325e-01,5.695284461441134545e-03,2.460000000000000000e+02,9.637705326080322266e+00,1.000000000000000000e+00
1.032453253414148536e-01,1.141734038491535805e-02,2.560000000000000000e+02,1.004027104377746582e+01,5.641892294751100767e-01
1.018906253830147712e-01,6.386298492544206264e-03,2.640000000000000000e+02,1.043986988067626953e+01,4.489051622961681698e-01
9.952486234493068684e-02,7.235142575975219738e-03,2.680000000000000000e+02,1.060752677917480469e+01,1.000000000000000000e+00
9.754412063478128114e-02,1.148473346423809285e-02,2.760000000000000000e+02,1.100668215751647949e+01,3.533776855895287561e-01
9.667280206692910327e-02,1.342139672870049788e-02,2.800000000000000000e+02,1.117444825172424316e+01,1.000000000000000000e+00
9.388506048245327806e-02,8.959370572411251565e-03,2.840000000000000000e+02,1.134202432632446289e+01,1.000000000000000000e+00
9.232786012095320349e-02,5.213777573474418295e-03,2.880000000000000000e+02,1.150963091850280762e+01,1.000000000000000000e+00
9.132965661925546152e-02,5.185296939695230312e-03,2.920000000000000000e+02,1.167877149581909180e+01,1.000000000000000000e+00
9.084959843124777723e-02,5.331962952915849513e-03,2.960000000000000000e+02,1.184644579887390137e+01,1.000000000000000000e+00
9.024434196959264798e-02,2.961436299663160188e-03,3.000000000000000000e+02,1.201380133628845215e+01,1.000000000000000000e+00
8.975842252602331262e-02,3.115357829440687596e-03,3.040000000000000000e+02,1.218190336227416992e+01,1.000000000000000000e+00
8.934179216976501081e-02,2.140510586531776255e-03,3.080000000000000000e+02,1.235101175308227539e+01,1.000000000000000000e+00
8.902347605329588576e-02,1.925740153972958736e-03,3.120000000000000000e+02,1.251871895790100098e+01,1.000000000000000000e+00
8.886250650096605419e-02,2.747601866433363980e-03,3.160000000000000000e+02,1.268601322174072266e+01,1.000000000000000000e+00
8.873843091657190874e-02,1.208501191323850272e-03,3.200000000000000000e+02,1.285303831100463867e+01,1.000000000000000000e+00
8.867229902291887123e-02,1.277144375882444550e-03,3.240000000000000000e+02,1.302082419395446777e+01,1.000000000000000000e+00
8.856662205963190815e-02,9.946662931764899823e-04,3.280000000000000000e+02,1.318817973136901855e+01,1.000000000000000000e+00
8.846822430273218463e-02,2.148770943881089107e-03,3.320000000000000000e+02,1.335533881187438965e+01,1.000000000000000000e+00
8.840232006706157108e-02,1.128799897538536974e-03,3.360000000000000000e+02,1.352317357063293457e+01,1.000000000000000000e+00
8.835583892258037919e-02,1.169702473936269681e-03,3.400000000000000000e+02,1.369195628166198730e+01,1.000000000000000000e+00
8.827118514715742714e-02,8.271368928841203901e-04,3.440000000000000000e+02,1.386031889915466309e+01,1.000000000000000000e+00
8.819821047841613915e-02,1.710323938881733348e-03,3.480000000000000000e+02,1.402900791168212891e+01,1.000000000000000000e+00
8.816611958556570816e-02,1.447374289092891522e-03,3.520000000000000000e+02,1.419683218002319336e+01,1.000000000000000000e+00
8.813932758737806628e-02,5.540373048529611882e-04,3.560000000000000000e+02,1.436590552330017090e+01,1.000000000000000000e+00
8.812705476390078618e-02,5.084997708383315719e-04,3.600000000000000000e+02,1.453419232368469238e+01,1.000000000000000000e+00
8.807671148267248729e-02,8.524954912174553725e-04,3.640000000000000000e+02,1.470173192024230957e+01,1.000000000000000000e+00
8.804555810845098029e-02,1.042582405584006064e-03,3.720000000000000000e+02,1.510122823715209961e+01,5.000000000000000000e-01
8.801403844051837455e-02,6.302818643446948896e-04,3.760000000000000000e+02,1.526862382888793945e+01,1.000000000000000000e+00
8.798977837264244928e-02,9.567489727469883146e-04,3.800000000000000000e+02,1.543688011169433594e+01,1.000000000000000000e+00
8.796418161507865707e-02,5.746789995246862331e-04,3.840000000000000000e+02,1.560461592674255371e+01,1.000000000000000000e+00
8.793703607037124670e-02,5.896612202583123531e-04,3.880000000000000000e+02,1.577182507514953613e+01,1.000000000000000000e+00
8.789314132490250175e-02,9.903098865436054353e-04,3.920000000000000000e+02,1.593906450271606445e+01,1.000000000000000000e+00
8.786988966048955851e-02,1.046605194474182782e-03,3.960000000000000000e+02,1.610773873329162598e+01,1.000000000000000000e+00
8.785510474964060290e-02,5.807163105225379143e-04,4.000000000000000000e+02,1.627570509910583496e+01,1.000000000000000000e+00
8.783794565902068585e-02,3.723809579044938534e-04,4.040000000000000000e+02,1.644362282752990723e+01,1.000000000000000000e+00
8.781980271458836307e-02,6.366166213720820480e-04,4.080000000000000000e+02,1.661193561553955078e+01,1.000000000000000000e+00
8.779732144518929970e-02,7.042467901341637783e-04,4.120000000000000000e+02,1.678054380416870117e+01,1.000000000000000000e+00
8.776228641532442254e-02,1.488591348392566361e-03,4.160000000000000000e+02,1.694852781295776367e+01,1.000000000000000000e+00
8.772023528364597533e-02,6.672177398896632144e-04,4.200000000000000000e+02,1.711565232276916504e+01,1.000000000000000000e+00
8.770148851656137112e-02,3.830681770843411948e-04,4.240000000000000000e+02,1.728272795677185059e+01,1.000000000000000000e+00
8.769057579429684335e-02,6.578216622013749546e-04,4.280000000000000000e+02,1.744994640350341797e+01,1.000000000000000000e+00
8.767813448114096520e-02,4.043494731032324535e-04,4.320000000000000000e+02,1.761687874794006348e+01,1.000000000000000000e+00
8.765554275385235850e-02,4.122705994626158941e-04,4.360000000000000000e+02,1.778388524055480957e+01,1.000000000000000000e+00
8.764483441996173685e-02,5.966478798621375297e-04,4.460000000000000000e+02,1.818364930152893066e+01,5.486269982421960734e-01
8.763273227459839054e-02,6.901516057671071161e-04,4.500000000000000000e+02,1.835180163383483887e+01,1.000000000000000000e+00
8.762241474509989414e-02,4.009809573398782153e-04,4.540000000000000000e+02,1.852101826667785645e+01,1.000000000000000000e+00
8.761621653726905934e-02,4.637971532744782381e-04,4.580000000000000000e+02,1.868952536582946777e+01,1.000000000000000000e+00
8.761068139883035344e-02,2.803020084121065833e-04,4.620000000000000000e+02,1.885787153244018555e+01,1.000000000000000000e+00
8.760231754963014594e-02,3.682332380962481579e-04,4.660000000000000000e+02,1.902634954452514648e+01,1.000000000000000000e+00
8.759043781098728443e-02,3.633573136424090525e-04,4.700000000000000000e+02,1.919448709487915039e+01,1.000000000000000000e+00
8.757956825745923102e-02,6.851909491338651617e-04,4.740000000000000000e+02,1.936210083961486816e+01,1.000000000000000000e+00
8.757180468038795740e-02,4.573917352324416321e-04,4.780000000000000000e+02,1.952915334701538086e+01,1.000000000000000000e+00
8.756749337581132275e-02,2.341576721208972966e-04,4.820000000000000000e+02,1.969641828536987305e+01,1.000000000000000000e+00
8.756335388693556321e-02,2.402261925517769456e-04,4.860000000000000000e+02,1.986351442337036133e+01,1.000000000000000000e+00
8.755710891417009534e-02,3.067766114400779088e-04,4.900000000000000000e+02,2.003112006187438965e+01,1.000000000000000000e+00
8.754895235775121687e-02,4.136132746729392993e-04,4.940000000000000000e+02,2.019849109649658203e+01,1.000000000000000000e+00
8.754169490425062206e-02,4.412782980877969310e-04,4.980000000000000000e+02,2.036621403694152832e+01,1.000000000000000000e+00
8.753623753791958673e-02,2.502545129335095159e-04,5.020000000000000000e+02,2.053432130813598633e+01,1.000000000000000000e+00
8.753285498807142351e-02,2.304605158603001002e-04,5.060000000000000000e+02,2.070284032821655273e+01,1.000000000000000000e+00
8.752775447296815003e-02,2.709338403689080907e-04,5.100000000000000000e+02,2.087113022804260254e+01,1.000000000000000000e+00
8.752392287757737588e-02,3.005146314874336229e-04,5.140000000000000000e+02,2.103894710540771484e+01,1.000000000000000000e+00
8.752117784831894842e-02,1.734860060646511808e-04,5.180000000000000000e+02,2.120746350288391113e+01,1.000000000000000000e+00
8.751935809132657673e-02,1.842856674669952097e-04,5.220000000000000000e+02,2.137605237960815430e+01,1.000000000000000000e+00
8.751804560941389699e-02,1.494885805314014092e-04,5.260000000000000000e+02,2.154289126396179199e+01,1.000000000000000000e+00
8.751652153614476737e-02,1.010942367889641194e-04,5.300000000000000000e+02,2.171085214614868164e+01,1.000000000000000000e+00
8.751566699516048764e-02,2.623064778473981171e-04,5.340000000000000000e+02,2.187760519981384277e+01,1.000000000000000000e+00
8.751438295663267752e-02,1.157385392441836574e-04,5.380000000000000000e+02,2.204492974281311035e+01,1.000000000000000000e+00
8.751353534905143006e-02,1.139541016845549551e-04,5.420000000000000000e+02,2.221218490600585938e+01,1.000000000000000000e+00
8.751210551672010396e-02,1.377086463052463582e-04,5.460000000000000000e+02,2.237926816940307617e+01,1.000000000000000000e+00
8.751025912437290777e-02,1.541855413536194995e-04,5.500000000000000000e+02,2.254625105857849121e+01,1.000000000000000000e+00
8.750902733420309887e-02,3.306459031204468245e-04,5.540000000000000000e+02,2.271379232406616211e+01,1.000000000000000000e+00
8.750674625056763245e-02,1.429239014899881413e-04,5.580000000000000000e+02,2.288272547721862793e+01,1.000000000000000000e+00
8.750598168365489316e-02,1.234753880882706188e-04,5.620000000000000000e+02,2.305018091201782227e+01,1.000000000000000000e+00
8.750423518595060179e-02,1.278901403347733399e-04,5.660000000000000000e+02,2.321798968315124512e+01,1.000000000000000000e+00
8.750197714050469977e-02,1.540575034202834115e-04,5.700000000000000000e+02,2.338600778579711914e+01,1.000000000000000000e+00
8.750034403140199979e-02,1.861337084673519516e-04,5.780000000000000000e+02,2.378620910644531250e+01,5.000000000000000000e-01
8.749883517592335624e-02,1.296259837298695836e-04,5.820000000000000000e+02,2.395333838462829590e+01,1.000000000000000000e+00
8.749667528433893726e-02,1.574548170995400615e-04,5.860000000000000000e+02,2.412056422233581543e+01,1.000000000000000000e+00
8.749500404516011298e-02,3.207863703919576525e-04,5.900000000000000000e+02,2.428774333000183105e+01,1.000000000000000000e+00
8.749226857578601413e-02,2.259982304435047599e-04,5.940000000000000000e+02,2.445529365539550781e+01,1.000000000000000000e+00
8.748949594498148241e-02,1.893037740618759167e-04,5.980000000000000000e+02,2.462240409851074219e+01,1.000000000000000000e+00
8.748841910490556817e-02,1.658388747116488365e-04,6.020000000000000000e+02,2.479063487052917480e+01,1.000000000000000000e+00
8.748782604577999555e-02,1.088098424086670691e-04,6.060000000000000000e+02,2.495933794975280762e+01,1.000000000000000000e+00
8.748642155824408462e-02,1.479481833676413974e-04,6.100000000000000000e+02,2.512780308723449707e+01,1.000000000000000000e+00
8.748469993051218030e-02,2.154256809645882032e-04,6.140000000000000000e+02,2.529575777053833008e+01,1.000000000000000000e+00
8.748195704658937033e-02,2.772645453839948492e-04,6.180000000000000000e+02,2.546385312080383301e+01,1.000000000000000000e+00
8.748019780613271179e-02,5.313395571602746526e-04,6.220000000000000000e+02,2.563266658782958984e+01,1.000000000000000000e+00
8.747498940575165749e-02,2.267898474472735966e-04,6.260000000000000000e+02,2.580043315887451172e+01,1.000000000000000000e+00
8.747106234809320924e-02,2.092971797250015628e-04,6.300000000000000000e+02,2.596812272071838379e+01,1.000000000000000000e+00
8.746721703406840076e-02,2.714468073872328656e-04,6.340000000000000000e+02,2.613529872894287109e+01,1.000000000000000000e+00
8.746257708399604591e-02,3.188595172626441259e-04,6.380000000000000000e+02,2.630318856239318848e+01,1.000000000000000000e+00
8.746170151742836685e-02,5.145860293890246705e-04,6.420000000000000000e+02,2.647031617164611816e+01,1.000000000000000000e+00
8.745707713726617871e-02,1.376743399421177599e-04,6.460000000000000000e+02,2.663755559921264648e+01,1.000000000000000000e+00
8.745582957562679505e-02,1.407451488543570175e-04,6.500000000000000000e+02,2.680569195747375488e+01,1.000000000000000000e+00
8.745385218152885998e-02,2.437227639512507926e-04,6.540000000000000000e+02,2.697326683998107910e+01,1.000000000000000000e+00
8.745273638850541154e-02,1.696449407952393918e-04,6.580000000000000000e+02,2.714167499542236328e+01,1.000000000000000000e+00
8.745207914322160325e-02,8.626339610984214894e-05,6.620000000000000000e+02,2.730933928489685059e+01,1.000000000000000000e+00
8.745165834483217826e-02,1.040563039552056039e-04,6.660000000000000000e+02,2.747743058204650879e+01,1.000000000000000000e+00
8.745077666184297716e-02,1.372382001202824902e-04,6.700000000000000000e+02,2.764530897140502930e+01,1.000000000000000000e+00
8.744992911089111143e-02,2.028198124113050828e-04,6.740000000000000000e+02,2.781333827972412109e+01,1.000000000000000000e+00
8.744898151447058621e-02,9.381863437639597952e-05,6.780000000000000000e+02,2.798144102096557617e+01,1.000000000000000000e+00
8.744847446780405764e-02,7.390044008994729350e-05,6.820000000000000000e+02,2.814866495132446289e+01,1.000000000000000000e+00
8.744807643755117543e-02,1.220567795664108396e-04,6.860000000000000000e+02,2.831623172760009766e+01,1.000000000000000000e+00
8.744782001194913168e-02,9.590866488611631490e-05,6.900000000000000000e+02,2.848355841636657715e+01,1.000000000000000000e+00
8.744755836345190214e-02,6.720239170835944488e-05,6.940000000000000000e+02,2.865121245384216309e+01,1.000000000000000000e+00
8.744719627382063765e-02,7.215743664273236780e-05,6.980000000000000000e+02,2.881882452964782715e+01,1.000000000000000000e+00
8.744692074917762015e-02,1.033431109211788477e-04,7.020000000000000000e+02,2.898628830909729004e+01,1.000000000000000000e+00
8.744651321547203260e-02,1.088178917885518706e-04,7.060000000000000000e+02,2.915355706214904785e+01,1.000000000000000000e+00
8.744572235754548284e-02,9.763470887291642833e-05,7.100000000000000000e+02,2.932139086723327637e+01,1.000000000000000000e+00
8.744554981834602725e-02,1.904510502953641021e-04,7.140000000000000000e+02,2.948971533775329590e+01,1.000000000000000000e+00
8.744499751374927576e-02,7.569520829682390762e-05,7.180000000000000000e+02,2.965727972984313965e+01,1.000000000000000000e+00
8.744475481830589481e-02,6.049890817890031731e-05,7.220000000000000000e+02,2.982552957534790039e+01,1.000000000000000000e+00
8.744441869706970349e-02,7.175805198386107670e-05,7.260000000000000000e+02,2.999354767799377441e+01,1.000000000000000000e+00
8.744409510125246421e-02,7.793908422782733626e-05,7.300000000000000000e+02,3.016201567649841309e+01,1.000000000000000000e+00
8.744385825956212110e-02,5.814971937201403313e-05,7.340000000000000000e+02,3.032936835289001465e+01,1.000000000000000000e+00
8.744372322847539236e-02,2.771406477635447952e-05,7.380000000000000000e+02,3.049647164344787598e+01,1.000000000000000000e+00
8.744367815165383917e-02,2.401967659355087452e-05,7.420000000000000000e+02,3.066402626037597656e+01,1.000000000000000000e+00
8.744364482394553773e-02,2.219360431125041308e-05,7.460000000000000000e+02,3.083076095581054688e+01,1.000000000000000000e+00
8.744361541777952163e-02,2.615405951345419348e-05,7.500000000000000000e+02,3.099813508987426758e+01,1.000000000000000000e+00
8.744358894335244048e-02,1.870725010910970155e-05,7.540000000000000000e+02,3.116520762443542480e+01,1.000000000000000000e+00
8.744356918051968131e-02,1.583309237607398616e-05,7.580000000000000000e+02,3.133286094665527344e+01,1.000000000000000000e+00
8.744355846127874199e-02,2.709571372198622306e-05,7.620000000000000000e+02,3.150032925605773926e+01,1.000000000000000000e+00
8.744354840506066151e-02,8.165985671897172687e-06,7.660000000000000000e+02,3.166833472251892090e+01,1.000000000000000000e+00
8.744354603443868501e-02,6.514367764148643484e-06,7.700000000000000000e+02,3.183646488189697266e+01,1.000000000000000000e+00
8.744354332419970732e-02,7.584317311556267045e-06,7.740000000000000000e+02,3.200506353378295898e+01,1.000000000000000000e+00
8.744353869901444476e-02,1.017188116756678272e-05,7.780000000000000000e+02,3.217220330238342285e+01,1.000000000000000000e+00
8.744353432066807874e-02,1.330744498596007360e-05,7.820000000000000000e+02,3.234018063545227051e+01,1.000000000000000000e+00
8.744353009457282722e-02,5.925497072378906452e-06,7.860000000000000000e+02,3.250904226303100586e+01,1.000000000000000000e+00
8.744352761250070993e-02,5.151316772061731321e-06,7.900000000000000000e+02,3.267673635482788086e+01,1.000000000000000000e+00
8.744352617484935086e-02,5.044523981667906024e-06,7.940000000000000000e+02,3.284385991096496582e+01,1.000000000000000000e+00
8.744352519314052552e-02,6.579740719203497001e-06,7.980000000000000000e+02,3.301101422309875488e+01,1.000000000000000000e+00
8.744352433980914774e-02,2.658193875926649951e-06,8.020000000000000000e+02,3.317839670181274414e+01,1.000000000000000000e+00
8.744352391790088941e-02,2.333595322759507930e-06,8.060000000000000000e+02,3.334579563140869141e+01,1.000000000000000000e+00
8.744352337905535177e-02,2.561866569162256094e-06,8.100000000000000000e+02,3.351302170753479004e+01,1.000000000000000000e+00
8.744352305337631248e-02,4.354707697331632317e-06,8.180000000000000000e+02,3.391264891624450684e+01,4.143625456164731213e-01
8.744352263425018978e-02,2.352670051135375171e-06,8.220000000000000000e+02,3.408078503608703613e+01,1.000000000000000000e+00
8.744352232403795888e-02,1.472782284875026338e-06,8.260000000000000000e+02,3.424860763549804688e+01,1.000000000000000000e+00
8.744352214733544515e-02,2.165820336766319762e-06,8.300000000000000000e+02,3.441614460945129395e+01,1.000000000000000000e+00
8.744352182770370741e-02,2.106760775800070481e-06,8.340000000000000000e+02,3.458342456817626953e+01,1.000000000000000000e+00
8.744352162742932699e-02,5.959840570798346856e-06,8.380000000000000000e+02,3.475179862976074219e+01,1.000000000000000000e+00
8.744352117158146753e-02,2.254752430483565621e-06,8.420000000000000000e+02,3.492089319229125977e+01,1.000000000000000000e+00
8.744352090670867717e-02,1.727109100037660490e-06,8.460000000000000000e+02,3.508885049819946289e+01,1.000000000000000000e+00
8.744352071096411771e-02,1.885263490273721333e-06,8.500000000000000000e+02,3.525587224960327148e+01,1.000000000000000000e+00
8.744352040165462303e-02,2.744347194354509142e-06,8.540000000000000000e+02,3.542319726943969727e+01,1.000000000000000000e+00
8.744352020858678354e-02,3.222590646742819116e-06,8.580000000000000000e+02,3.559107780456542969e+01,1.000000000000000000e+00
8.744352003184806266e-02,1.113256286788785699e-06,8.620000000000000000e+02,3.575811672210693359e+01,1.000000000000000000e+00
8.744351997235468021e-02,1.058125291361884057e-06,8.660000000000000000e+02,3.592531108856201172e+01,1.000000000000000000e+00
8.744351988887699711e-02,1.236885866550472252e-06,8.700000000000000000e+02,3.609243035316467285e+01,1.000000000000000000e+00
8.744351980109743572e-02,1.978540702191215398e-06,8.780000000000000000e+02,3.649185967445373535e+01,4.766481355930033414e-01
8.744351968927220609e-02,8.325581995370596158e-07,8.820000000000000000e+02,3.665949201583862305e+01,1.000000000000000000e+00
8.744351965175180263e-02,4.925717989740608176e-07,8.860000000000000000e+02,3.682775712013244629e+01,1.000000000000000000e+00
8.744351963161467456e-02,6.797264575520776237e-07,8.900000000000000000e+02,3.699649381637573242e+01,1.000000000000000000e+00
8.744351961938237605e-02,4.025291582155099127e-07,8.940000000000000000e+02,3.716495060920715332e+01,1.000000000000000000e+00
8.744351961000709772e-02,3.069295120213761332e-07,8.980000000000000000e+02,3.733239006996154785e+01,1.000000000000000000e+00
8.744351959959857645e-02,5.616065431778858831e-07,9.020000000000000000e+02,3.749974012374877930e+01,1.000000000000000000e+00
8.744351959442352162e-02,3.645572637468030103e-07,9.060000000000000000e+02,3.766714763641357422e+01,1.000000000000000000e+00
8.744351959121250684e-02,2.506944641714762321e-07,9.100000000000000000e+02,3.783395314216613770e+01,1.000000000000000000e+00
8.744351958610573072e-02,2.007318576172022942e-07,9.140000000000000000e+02,3.800120759010314941e+01,1.000000000000000000e+00
8.744351958423164650e-02,3.593952312768733262e-07,9.180000000000000000e+02,3.816832447052001953e+01,1.000000000000000000e+00
8.744351958191889929e-02,1.918069690513882828e-07,9.220000000000000000e+02,3.833577513694763184e+01,1.000000000000000000e+00
8.744351957903791217e-02,1.352259870980938551e-07,9.260000000000000000e+02,3.850277400016784668e+01,1.000000000000000000e+00
8.744351957802545816e-02,1.256074751730675951e-07,9.300000000000000000e+02,3.867100071907043457e+01,1.000000000000000000e+00
8.744351957773720263e-02,2.972289335664284178e-07,9.340000000000000000e+02,3.883904814720153809e+01,1.000000000000000000e+00
8.744351957652124474e-02,8.538260472210251978e-08,9.380000000000000000e+02,3.900663185119628906e+01,1.000000000000000000e+00
8.744351957610034531e-02,7.768141239668422170e-08,9.420000000000000000e+02,3.917388153076171875e+01,1.000000000000000000e+00
8.744351957547011334e-02,9.398391207709748292e-08,9.460000000000000000e+02,3.934218955039978027e+01,1.000000000000000000e+00
8.744351957526681762e-02,1.119258892405634850e-07,9.540000000000000000e+02,3.974062514305114746e+01,3.975777168037458731e-01
8.744351957498330830e-02,7.856320177047392859e-08,9.580000000000000000e+02,3.990791320800781250e+01,1.000000000000000000e+00
8.744351957446379331e-02,8.953213249608566371e-08,9.620000000000000000e+02,4.007503819465637207e+01,1.000000000000000000e+00
8.744351957385737562e-02,1.345314851281020745e-07,9.660000000000000000e+02,4.024210667610168457e+01,1.000000000000000000e+00
8.744351957328636016e-02,1.287940319170531790e-07,9.700000000000000000e+02,4.040873146057128906e+01,1.000000000000000000e+00
8.744351957289953070e-02,7.109214808424062262e-08,9.740000000000000000e+02,4.057589936256408691e+01,1.000000000000000000e+00
8.744351957268715891e-02,5.444902838540583657e-08,9.780000000000000000e+02,4.074394369125366211e+01,1.000000000000000000e+00
8.744351957252147201e-02,7.086974823169994447e-08,9.820000000000000000e+02,4.091156506538391113e+01,1.000000000000000000e+00
8.744351957221649374e-02,8.615944373727161518e-08,9.860000000000000000e+02,4.107919931411743164e+01,1.000000000000000000e+00
8.744351957209346715e-02,8.503846469568425242e-08,9.940000000000000000e+02,4.147852206230163574e+01,4.170455037615667937e-01
8.744351957195760361e-02,4.419153809237978349e-08,9.980000000000000000e+02,4.164657282829284668e+01,1.000000000000000000e+00
8.744351957186501101e-02,3.552245920132190031e-08,1.002000000000000000e+03,4.181455755233764648e+01,1.000000000000000000e+00
8.744351957178059243e-02,5.279853529855872805e-08,1.006000000000000000e+03,4.198258304595947266e+01,1.000000000000000000e+00
8.744351957160780009e-02,7.694925345804557414e-08,1.010000000000000000e+03,4.214951419830322266e+01,1.000000000000000000e+00
8.744351957145499177e-02,9.069356831717920234e-08,1.014000000000000000e+03,4.231639742851257324e+01,1.000000000000000000e+00
8.744351957133086883e-02,4.130831409916344668e-08,1.018000000000000000e+03,4.248386788368225098e+01,1.000000000000000000e+00
8.744351957128350394e-02,2.300859643044452289e-08,1.022000000000000000e+03,4.265053415298461914e+01,1.000000000000000000e+00
8.744351957125737207e-02,2.993553068433143083e-08,1.026000000000000000e+03,4.281712126731872559e+01,1.000000000000000000e+00
8.744351957121081209e-02,4.103228258794119610e-08,1.030000000000000000e+03,4.298341846466064453e+01,1.000000000000000000e+00
8.744351957115362173e-02,4.893076610751932630e-08,1.034000000000000000e+03,4.315077924728393555e+01,1.000000000000000000e+00
8.744351957112196649e-02,4.588930703840721685e-08,1.038000000000000000e+03,4.331869745254516602e+01,1.000000000000000000e+00
8.744351957109156026e-02,2.016233282311906519e-08,1.042000000000000000e+03,4.348655343055725098e+01,1.000000000000000000e+00
8.744351957107163176e-02,2.044041753142393185e-08,1.046000000000000000e+03,4.365366458892822266e+01,1.000000000000000000e+00
8.744351957104790074e-02,2.955037237080033859e-08,1.050000000000000000e+03,4.382172369956970215e+01,1.000000000000000000e+00
8.744351957100320039e-02,3.295250831369587865e-08,1.054000000000000000e+03,4.398984813690185547e+01,1.000000000000000000e+00
8.744351957099547046e-02,4.020360368918143210e-08,1.062000000000000000e+03,4.438708305358886719e+01,1.833952912540065538e-01
8.744351957097293293e-02,1.933886559704469427e-08,1.066000000000000000e+03,4.455456972122192383e+01,1.000000000000000000e+00
8.744351957096507810e-02,7.766169738062506797e-09,1.070000000000000000e+03,4.472168111801147461e+01,1.000000000000000000e+00
8.744351957096144212e-02,9.406479864928710770e-09,1.074000000000000000e+03,4.488877010345458984e+01,1.000000000000000000e+00
8.744351957095784778e-02,1.158173877004787459e-08,1.078000000000000000e+03,4.505641841888427734e+01,1.000000000000000000e+00
8.744351957095369832e-02,1.470725977578444378e-08,1.082000000000000000e+03,4.522354602813720703e+01,1.000000000000000000e+00
8.744351957095071459e-02,7.015153598649705845e-09,1.086000000000000000e+03,4.539111542701721191e+01,1.000000000000000000e+00
8.744351957094942396e-02,4.776460157193566593e-09,1.090000000000000000e+03,4.555842018127441406e+01,1.000000000000000000e+00
8.744351957094764760e-02,6.617241125508800593e-09,1.094000000000000000e+03,4.572672104835510254e+01,1.000000000000000000e+00
8.744351957094564920e-02,8.361038818494523038e-09,1.098000000000000000e+03,4.589404487609863281e+01,1.000000000000000000e+00
8.744351957094255445e-02,9.187454643917019639e-09,1.102000000000000000e+03,4.606180691719055176e+01,1.000000000000000000e+00
8.744351957094052830e-02,8.752796524023022703e-09,1.106000000000000000e+03,4.622955679893493652e+01,1.000000000000000000e+00
8.744351957093884908e-02,4.365762503675813210e-09,1.110000000000000000e+03,4.639737033843994141e+01,1.000000000000000000e+00
8.744351957093735028e-02,5.657105122543241958e-09,1.114000000000000000e+03,4.656434512138366699e+01,1.000000000000000000e+00
8.744351957093626782e-02,6.354790399062187968e-09,1.118000000000000000e+03,4.673097658157348633e+01,1.000000000000000000e+00
8.744351957093481065e-02,6.714707067868717705e-09,1.122000000000000000e+03,4.689777565002441406e+01,1.000000000000000000e+00
8.744351957093432492e-02,5.307067219909887337e-09,1.126000000000000000e+03,4.706478691101074219e+01,1.000000000000000000e+00
8.744351957093385308e-02,2.349966962804697320e-09,1.130000000000000000e+03,4.723137640953063965e+01,1.000000000000000000e+00
8.744351957093361716e-02,2.422413064342151549e-09,1.134000000000000000e+03,4.739766263961791992e+01,1.000000000000000000e+00
8.744351957093318695e-02,3.134408807342163235e-09,1.138000000000000000e+03,4.756496071815490723e+01,1.000000000000000000e+00
8.744351957093263183e-02,2.932090314608692917e-09,1.142000000000000000e+03,4.773218584060668945e+01,1.000000000000000000e+00
8.744351957093221550e-02,4.510587352563432528e-09,1.146000000000000000e+03,4.789965152740478516e+01,1.000000000000000000e+00
8.744351957093182692e-02,3.140559395520481948e-09,1.150000000000000000e+03,4.806650924682617188e+01,1.000000000000000000e+00
8.744351957093161876e-02,2.539136407991693066e-09,1.154000000000000000e+03,4.823372840881347656e+01,1.000000000000000000e+00
8.744351957093132732e-02,2.083426405838839023e-09,1.158000000000000000e+03,4.840149021148681641e+01,1.000000000000000000e+00
8.744351957093121630e-02,2.317059196072029063e-09,1.162000000000000000e+03,4.856933450698852539e+01,1.000000000000000000e+00
8.744351957093111916e-02,1.226750891933051983e-09,1.166000000000000000e+03,4.873623180389404297e+01,1.000000000000000000e+00
8.744351957093106364e-02,7.821055100310458014e-10,1.170000000000000000e+03,4.890341091156005859e+01,1.000000000000000000e+00
8.744351957093104977e-02,8.044667446911162741e-10,1.174000000000000000e+03,4.907041978836059570e+01,1.000000000000000000e+00
8.744351957093102201e-02,7.429473794618570929e-10,1.178000000000000000e+03,4.923728847503662109e+01,1.000000000000000000e+00
8.744351957093099426e-02,6.492602903101029176e-10,1.182000000000000000e+03,4.940422034263610840e+01,1.000000000000000000e+00
8.744351957093096650e-02,6.952580386230233416e-10,1.186000000000000000e+03,4.957129549980163574e+01,1.000000000000000000e+00
8.744351957093093874e-02,8.420816437633922179e-10,1.190000000000000000e+03,4.973808956146240234e+01,1.000000000000000000e+00
8.744351957093091099e-02,8.415557611458746602e-10,1.194000000000000000e+03,4.990519261360168457e+01,1.000000000000000000e+00
8.744351957093089711e-02,6.222823882247029454e-10,1.198000000000000000e+03,5.007181048393249512e+01,1.000000000000000000e+00
8.744351957093089711e-02,6.222823882247029454e-10,1.000020000000000000e+05,5.370691394805908203e+01,0.000000000000000000e+00


==> figures/AE/cifar10/Newton_CG_LS_FW.txt <==
2.873594660329228390e-01,1.713077568130313977e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
2.314838162481912265e-01,5.929960514526224757e-04,6.000000000000000000e+00,3.367640972137451172e-01,1.000000000000000000e+00,0.000000000000000000e+00
1.886800004902344230e-01,4.448933138385816749e-02,2.800000000000000000e+01,1.315545082092285156e+00,2.048000000000000000e+03,1.000000000000000000e+00
1.577375865004286837e-01,2.717818952383330156e-02,4.000000000000000000e+01,1.981270074844360352e+00,4.096000000000000000e+03,1.000000000000000000e+00
1.411118194847065521e-01,1.869939915756595183e-02,5.400000000000000000e+01,2.711571931838989258e+00,2.560000000000000000e+02,1.000000000000000000e+00
1.289233439900167311e-01,3.211584844496608721e-02,6.800000000000000000e+01,3.443604469299316406e+00,2.048000000000000000e+03,1.000000000000000000e+00
1.100895273588415879e-01,9.865617487687104378e-03,8.000000000000000000e+01,4.109771728515625000e+00,4.096000000000000000e+03,1.000000000000000000e+00
1.072050022985709672e-01,1.313114424671323749e-02,1.000000000000000000e+02,5.246465682983398438e+00,3.276800000000000000e+04,1.000000000000000000e+00
1.070346939214933402e-01,1.078069396988088659e-02,1.210000000000000000e+02,6.413195848464965820e+00,5.242880000000000000e+05,1.000000000000000000e+00
1.064425729058842141e-01,9.806673820744678943e-03,1.450000000000000000e+02,7.891299247741699219e+00,1.310720000000000000e+05,1.000000000000000000e+00
1.059759906694629494e-01,1.121651571171982005e-02,1.680000000000000000e+02,9.342672586441040039e+00,1.310720000000000000e+05,1.000000000000000000e+00
1.051839845389087036e-01,1.036154202030126377e-02,1.850000000000000000e+02,1.038654732704162598e+01,1.310720000000000000e+05,1.000000000000000000e+00
1.049724948468371555e-01,9.124773135661333814e-03,2.100000000000000000e+02,1.197235107421875000e+01,1.310720000000000000e+05,1.000000000000000000e+00
1.048128355703625003e-01,1.098820883277054627e-02,2.330000000000000000e+02,1.342258334159851074e+01,1.310720000000000000e+05,1.000000000000000000e+00
1.046243977764656496e-01,1.084174565671256786e-02,2.550000000000000000e+02,1.476479148864746094e+01,3.276800000000000000e+04,1.000000000000000000e+00
1.044452806573906156e-01,9.999808633359386426e-03,2.800000000000000000e+02,1.627761864662170410e+01,1.310720000000000000e+05,1.000000000000000000e+00
1.039838892043285501e-01,8.529226893070786589e-03,3.090000000000000000e+02,1.805861806869506836e+01,5.242880000000000000e+05,1.000000000000000000e+00
1.036967519829375267e-01,8.657835282726900061e-03,3.340000000000000000e+02,1.957230663299560547e+01,6.553600000000000000e+04,1.000000000000000000e+00
1.035658046682077921e-01,8.382835727249090749e-03,3.690000000000000000e+02,2.176349592208862305e+01,2.621440000000000000e+05,1.000000000000000000e+00
1.035396411426406649e-01,8.517996996860694586e-03,4.070000000000000000e+02,2.419534945487976074e+01,6.553600000000000000e+04,1.000000000000000000e+00
1.035276662527370439e-01,8.460240442539646369e-03,4.500000000000000000e+02,2.700301933288574219e+01,3.276800000000000000e+04,1.000000000000000000e+00
1.035146764370776518e-01,8.368826949465354645e-03,5.740000000000000000e+02,3.535959100723266602e+01,6.553600000000000000e+04,1.000000000000000000e+00
1.034627318086157599e-01,8.715780909336870788e-03,6.230000000000000000e+02,3.857856464385986328e+01,6.553600000000000000e+04,1.000000000000000000e+00
1.034070537801155404e-01,8.341554167558684965e-03,6.690000000000000000e+02,4.155782008171081543e+01,1.310720000000000000e+05,1.000000000000000000e+00
9.298563915160448778e-02,1.845219932690410694e-02,8.590000000000000000e+02,5.463136339187622070e+01,1.000000000000000000e+00,0.000000000000000000e+00
9.149782414975740630e-02,7.725650418156089320e-03,8.740000000000000000e+02,5.539175796508789062e+01,4.096000000000000000e+03,1.000000000000000000e+00
9.135089111482359858e-02,6.427402006534518181e-03,9.250000000000000000e+02,5.852413582801818848e+01,2.621440000000000000e+05,1.000000000000000000e+00
9.126864964381081746e-02,7.739792368067552678e-03,9.470000000000000000e+02,5.986727118492126465e+01,6.553600000000000000e+04,1.000000000000000000e+00
9.107093277426757394e-02,5.857443384303812235e-03,9.670000000000000000e+02,6.107482719421386719e+01,1.638400000000000000e+04,1.000000000000000000e+00
9.101111844892154079e-02,5.306853396599399419e-03,9.960000000000000000e+02,6.278168725967407227e+01,2.621440000000000000e+05,1.000000000000000000e+00
9.093903177163253915e-02,4.178330218294536158e-03,1.029000000000000000e+03,6.490643668174743652e+01,2.621440000000000000e+05,1.000000000000000000e+00
9.044177152298171762e-02,8.746063824872682413e-03,1.213000000000000000e+03,7.747674918174743652e+01,2.500000000000000000e-01,0.000000000000000000e+00
8.989069192517286366e-02,4.767542993858732772e-03,1.233000000000000000e+03,7.854009580612182617e+01,4.096000000000000000e+03,1.000000000000000000e+00
8.987816864110823034e-02,3.850394532886371787e-03,1.256000000000000000e+03,7.984103441238403320e+01,6.553600000000000000e+04,1.000000000000000000e+00
8.788009133766935821e-02,4.428070043575950236e-03,1.362000000000000000e+03,8.701474618911743164e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.778987986305025748e-02,1.592620532629682867e-03,1.377000000000000000e+03,8.784754014015197754e+01,8.192000000000000000e+03,1.000000000000000000e+00
8.773344111022998715e-02,1.571705255074130067e-03,1.398000000000000000e+03,8.908574604988098145e+01,3.276800000000000000e+04,1.000000000000000000e+00
8.760690548874192074e-02,2.365606544028029355e-03,1.428000000000000000e+03,9.097338366508483887e+01,6.553600000000000000e+04,1.000000000000000000e+00
8.750557363657089638e-02,4.037635555503860932e-04,1.517000000000000000e+03,9.693020391464233398e+01,5.000000000000000000e-01,0.000000000000000000e+00
8.746949118352499719e-02,7.622009693983406668e-04,1.604000000000000000e+03,1.027484464645385742e+02,5.000000000000000000e-01,0.000000000000000000e+00
8.744964038226678282e-02,2.735950924016750823e-04,1.666000000000000000e+03,1.068844780921936035e+02,1.000000000000000000e+00,0.000000000000000000e+00
8.744486146668929705e-02,2.207538463699282359e-04,1.718000000000000000e+03,1.103388800621032715e+02,1.000000000000000000e+00,0.000000000000000000e+00
8.744369295307047318e-02,4.530336617714398229e-05,1.760000000000000000e+03,1.131077620983123779e+02,1.000000000000000000e+00,0.000000000000000000e+00
8.744353193971426963e-02,1.047208761226765270e-05,1.796000000000000000e+03,1.154695742130279541e+02,1.000000000000000000e+00,0.000000000000000000e+00
8.744352023605189705e-02,9.246044005948237857e-07,1.832000000000000000e+03,1.178338913917541504e+02,1.000000000000000000e+00,0.000000000000000000e+00
8.744351960554788694e-02,1.079966434170014266e-07,1.868000000000000000e+03,1.201895306110382080e+02,1.000000000000000000e+00,0.000000000000000000e+00
8.744351957273154008e-02,2.222364804702082183e-08,1.902000000000000000e+03,1.224126913547515869e+02,1.000000000000000000e+00,0.000000000000000000e+00
8.744351957102446116e-02,5.037976671368991215e-09,1.938000000000000000e+03,1.247686722278594971e+02,1.000000000000000000e+00,0.000000000000000000e+00
8.744351957093565719e-02,1.148780279296753422e-09,1.972000000000000000e+03,1.269927980899810791e+02,1.000000000000000000e+00,0.000000000000000000e+00
8.744351957093102201e-02,2.620357865605319542e-10,2.004000000000000000e+03,1.290787229537963867e+02,1.000000000000000000e+00,0.000000000000000000e+00
8.744351957093078609e-02,5.977178402596516053e-11,2.038000000000000000e+03,1.313000590801239014e+02,1.000000000000000000e+00,0.000000000000000000e+00


==> figures/AE/cifar10/Newton_CG_TR.txt <==
2.873594660329228390e-01,1.713077568130313977e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
2.715538784602951616e-01,1.448106468860951672e-02,6.000000000000000000e+00,3.451356887817382812e-01,3.000000000000000000e+00,0.000000000000000000e+00
2.399599501723369555e-01,6.611137054029092401e-03,1.200000000000000000e+01,6.899580955505371094e-01,9.000000000000000000e+00,0.000000000000000000e+00
2.314190251072812121e-01,1.711203916326904716e-04,2.000000000000000000e+01,1.167069673538208008e+00,2.700000000000000000e+01,0.000000000000000000e+00
2.314190251072812121e-01,9.322445263791990788e-01,2.800000000000000000e+01,1.643180847167968750e+00,1.350000000000000000e+01,1.000000000000000000e+00
2.314190251072812121e-01,1.773535787113448003e-01,3.600000000000000000e+01,2.120102167129516602e+00,6.750000000000000000e+00,1.000000000000000000e+00
1.589405197572512640e-01,1.809508899100343779e-02,4.400000000000000000e+01,2.597105503082275391e+00,2.025000000000000000e+01,1.000000000000000000e+00
1.589405197572512640e-01,3.947171291566679008e-01,5.800000000000000000e+01,3.475255727767944336e+00,1.012500000000000000e+01,1.000000000000000000e+00
1.589405197572512640e-01,4.466478309860080764e-02,7.200000000000000000e+01,4.351384162902832031e+00,5.062500000000000000e+00,1.000000000000000000e+00
1.216407943195186858e-01,1.826508749584106889e-02,8.000000000000000000e+01,4.828138589859008789e+00,1.518750000000000000e+01,0.000000000000000000e+00
1.216407943195186858e-01,2.199028860976733890e-01,9.400000000000000000e+01,5.707616806030273438e+00,7.593750000000000000e+00,1.000000000000000000e+00
1.216407943195186858e-01,7.085466729884562498e-02,1.080000000000000000e+02,6.585833072662353516e+00,3.796875000000000000e+00,1.000000000000000000e+00
1.158686990297516928e-01,1.418641834341970338e-02,1.200000000000000000e+02,7.329541444778442383e+00,1.139062500000000000e+01,0.000000000000000000e+00
1.158686990297516928e-01,1.940666543268089461e-01,1.340000000000000000e+02,8.208086490631103516e+00,5.695312500000000000e+00,1.000000000000000000e+00
1.158686990297516928e-01,2.289120603021392586e-02,1.480000000000000000e+02,9.084831476211547852e+00,2.847656250000000000e+00,1.000000000000000000e+00
1.098801394180538293e-01,5.562279555099122752e-03,1.580000000000000000e+02,9.694693565368652344e+00,8.542968750000000000e+00,0.000000000000000000e+00
1.098801394180538293e-01,1.065495952083059805e-01,1.720000000000000000e+02,1.057194304466247559e+01,4.271484375000000000e+00,1.000000000000000000e+00
1.098801394180538293e-01,3.059677315417353230e-02,1.860000000000000000e+02,1.145074534416198730e+01,2.135742187500000000e+00,1.000000000000000000e+00
1.081790599129256042e-01,6.063055205137712726e-03,2.000000000000000000e+02,1.232652497291564941e+01,6.407226562500000000e+00,1.000000000000000000e+00
1.081790599129256042e-01,3.205105540523620067e-02,2.120000000000000000e+02,1.306998276710510254e+01,3.203613281250000000e+00,1.000000000000000000e+00
1.081790599129256042e-01,8.842789670811340708e-03,2.220000000000000000e+02,1.368076109886169434e+01,1.601806640625000000e+00,0.000000000000000000e+00
1.062221490788064493e-01,9.437154257203568888e-03,2.320000000000000000e+02,1.429168248176574707e+01,4.805419921875000000e+00,0.000000000000000000e+00
1.062221490788064493e-01,3.380681399230599932e-02,2.440000000000000000e+02,1.503530502319335938e+01,2.402709960937500000e+00,1.000000000000000000e+00
1.002205261641495732e-01,8.636191462776041106e-03,2.540000000000000000e+02,1.564643406867980957e+01,7.208129882812500000e+00,0.000000000000000000e+00
1.002205261641495732e-01,2.801152414788627906e-02,2.660000000000000000e+02,1.639327621459960938e+01,3.604064941406250000e+00,1.000000000000000000e+00
9.527797733442314176e-02,8.894389837531855442e-03,2.760000000000000000e+02,1.700393414497375488e+01,1.081219482421875000e+01,0.000000000000000000e+00
9.527797733442314176e-02,2.057632983995109355e-01,2.900000000000000000e+02,1.788078427314758301e+01,5.406097412109375000e+00,1.000000000000000000e+00
9.527797733442314176e-02,2.424075725590027486e-02,3.040000000000000000e+02,1.875674629211425781e+01,2.703048706054687500e+00,1.000000000000000000e+00
9.004940139337472282e-02,3.108653515422438087e-03,3.160000000000000000e+02,1.950218439102172852e+01,8.109146118164062500e+00,0.000000000000000000e+00
9.004940139337472282e-02,3.032168276157943820e-01,3.300000000000000000e+02,2.038012814521789551e+01,4.054573059082031250e+00,0.000000000000000000e+00
9.004940139337472282e-02,9.538411256713755226e-02,3.440000000000000000e+02,2.125569796562194824e+01,2.027286529541015625e+00,0.000000000000000000e+00
9.004940139337472282e-02,1.761488378679924860e-02,3.580000000000000000e+02,2.213419342041015625e+01,1.013643264770507812e+00,0.000000000000000000e+00
8.874285329555081647e-02,1.625336807768237293e-03,3.700000000000000000e+02,2.287851834297180176e+01,3.040929794311523438e+00,0.000000000000000000e+00
8.874285329555081647e-02,5.619884797139872851e-02,3.820000000000000000e+02,2.362085580825805664e+01,1.520464897155761719e+00,0.000000000000000000e+00
8.874285329555081647e-02,1.452910143259420611e-02,3.940000000000000000e+02,2.436389875411987305e+01,7.602324485778808594e-01,0.000000000000000000e+00
8.846784297174715983e-02,2.804623070879014909e-03,4.060000000000000000e+02,2.510877060890197754e+01,2.280697345733642578e+00,0.000000000000000000e+00
8.812662638067271514e-02,4.769982600035816908e-03,4.300000000000000000e+02,2.665314793586730957e+01,6.842092037200927734e+00,0.000000000000000000e+00
8.812662638067271514e-02,4.486447485993786538e-02,4.460000000000000000e+02,2.766620373725891113e+01,3.421046018600463867e+00,1.000000000000000000e+00
8.812662638067271514e-02,1.026684193260949188e-02,4.620000000000000000e+02,2.867755603790283203e+01,1.710523009300231934e+00,1.000000000000000000e+00
8.777876096431749819e-02,1.249168660858600635e-03,4.780000000000000000e+02,2.968575310707092285e+01,5.131569027900695801e+00,1.000000000000000000e+00
8.777876096431749819e-02,1.315013448988065770e-01,4.980000000000000000e+02,3.096325039863586426e+01,2.565784513950347900e+00,1.000000000000000000e+00
8.777876096431749819e-02,3.656383563502541012e-02,5.140000000000000000e+02,3.197325682640075684e+01,1.282892256975173950e+00,0.000000000000000000e+00
8.777876096431749819e-02,8.889257528718205736e-03,5.280000000000000000e+02,3.285102152824401855e+01,6.414461284875869751e-01,0.000000000000000000e+00
8.762616805392675623e-02,1.873850815604064359e-03,5.420000000000000000e+02,3.372888469696044922e+01,1.924338385462760925e+00,0.000000000000000000e+00
8.762616805392675623e-02,3.277842026170958191e-03,5.860000000000000000e+02,3.660492253303527832e+01,9.621691927313804626e-01,0.000000000000000000e+00
8.751822429597597153e-02,4.812196653926856271e-04,6.020000000000000000e+02,3.761521458625793457e+01,2.886507578194141388e+00,0.000000000000000000e+00
8.751822429597597153e-02,2.036587960887632776e-02,6.220000000000000000e+02,3.889230680465698242e+01,1.443253789097070694e+00,1.000000000000000000e+00
8.751822429597597153e-02,7.632550217949387802e-03,6.400000000000000000e+02,4.003444910049438477e+01,7.216268945485353470e-01,0.000000000000000000e+00
8.751822429597597153e-02,2.743792502125984994e-03,6.580000000000000000e+02,4.117422199249267578e+01,3.608134472742676735e-01,0.000000000000000000e+00
8.749609565637114783e-02,8.617915872727250140e-04,6.740000000000000000e+02,4.218255996704101562e+01,1.082440341822803020e+00,0.000000000000000000e+00
8.749609565637114783e-02,2.685975591843207423e-03,6.880000000000000000e+02,4.305993866920471191e+01,5.412201709114015102e-01,0.000000000000000000e+00
8.747125668761850104e-02,9.554451407026920895e-04,7.000000000000000000e+02,4.380160474777221680e+01,1.623660512734204531e+00,0.000000000000000000e+00
8.744990719273233737e-02,7.309824090810382790e-04,7.500000000000000000e+02,4.707758402824401855e+01,4.870981538202613592e+00,0.000000000000000000e+00
8.744990719273233737e-02,1.462712610843630301e-01,7.780000000000000000e+02,4.888752102851867676e+01,2.435490769101306796e+00,1.000000000000000000e+00
8.744990719273233737e-02,4.644565378760289603e-02,8.060000000000000000e+02,5.069459867477416992e+01,1.217745384550653398e+00,1.000000000000000000e+00
8.744990719273233737e-02,1.173008817807870592e-02,8.340000000000000000e+02,5.250289797782897949e+01,6.088726922753266990e-01,1.000000000000000000e+00
8.744990719273233737e-02,2.500588000661151458e-03,8.580000000000000000e+02,5.404554057121276855e+01,3.044363461376633495e-01,0.000000000000000000e+00
8.744824914525964332e-02,5.008129812064685080e-04,8.820000000000000000e+02,5.558583712577819824e+01,9.133090384129900485e-01,0.000000000000000000e+00
8.744422840120877338e-02,8.740120099590593949e-05,9.200000000000000000e+02,5.805842947959899902e+01,2.739927115238970146e+00,0.000000000000000000e+00
8.744356859632557155e-02,4.782840101919455305e-05,9.480000000000000000e+02,5.986593246459960938e+01,8.219781345716910437e+00,0.000000000000000000e+00
8.744352076667197271e-02,2.768508670088992828e-06,9.740000000000000000e+02,6.153838896751403809e+01,2.465934403715073131e+01,0.000000000000000000e+00
8.744351959100060689e-02,1.283147648271228675e-07,1.002000000000000000e+03,6.334792709350585938e+01,7.397803211145219393e+01,0.000000000000000000e+00
8.744351957126256236e-02,9.660306022723391006e-09,1.032000000000000000e+03,6.528758692741394043e+01,2.219340963343565818e+02,0.000000000000000000e+00
8.744351957093626782e-02,1.220699579003577328e-09,1.054000000000000000e+03,6.669642663002014160e+01,6.658022890030697454e+02,0.000000000000000000e+00
8.744351957093086936e-02,1.570550379565635732e-10,1.078000000000000000e+03,6.823718953132629395e+01,1.997406867009209236e+03,0.000000000000000000e+00
8.744351957093077221e-02,2.021951726307032275e-11,1.102000000000000000e+03,6.977648210525512695e+01,5.992220601027627708e+03,0.000000000000000000e+00


==> figures/AE/cifar10/Newton_CR.txt <==
2.873594660329228390e-01,1.713077568130313977e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00
2.314385387588430987e-01,3.551580818214734284e-04,6.000000000000000000e+00,3.781359195709228516e-01,1.000000000000000000e+00
2.314131240220291819e-01,3.136316776622527944e-06,1.200000000000000000e+01,7.542989253997802734e-01,1.000000000000000000e+00
2.314131220357703578e-01,4.480427744318400394e-07,2.200000000000000000e+01,1.262881755828857422e+00,1.000000000000000000e+00
1.891537706473343239e-01,3.597992558854379991e-02,1.060000000000000000e+02,4.607196569442749023e+00,1.727117030102067813e+07
1.180929982296183844e-01,1.545915340336274230e-02,1.200000000000000000e+02,5.381843805313110352e+00,1.000000000000000000e+00
1.099254456211553876e-01,2.579413086751937249e-03,1.300000000000000000e+02,6.025800228118896484e+00,1.000000000000000000e+00
1.090292983211219452e-01,1.122022181491138170e-03,1.420000000000000000e+02,6.668107271194458008e+00,1.000000000000000000e+00
1.089955428676781524e-01,1.045305135097683103e-03,1.500000000000000000e+02,7.044219732284545898e+00,1.000000000000000000e+00
1.083732252003686419e-01,3.757833148404573706e-03,1.740000000000000000e+02,7.987859010696411133e+00,5.120000000000000000e+02
1.080111774703613192e-01,2.716140498652694791e-03,1.820000000000000000e+02,8.364882469177246094e+00,1.000000000000000000e+00
1.040847861038595723e-01,1.032343658331636750e-02,2.060000000000000000e+02,9.304680109024047852e+00,5.120000000000000000e+02
9.396389146189487729e-02,1.990816550653802183e-02,2.200000000000000000e+02,1.008148455619812012e+01,1.000000000000000000e+00
9.001609954216946430e-02,1.887874510560787547e-03,2.300000000000000000e+02,1.072356677055358887e+01,1.000000000000000000e+00
8.883952539205061671e-02,4.597564732230625256e-03,2.440000000000000000e+02,1.149906468391418457e+01,1.000000000000000000e+00
8.850001287870451483e-02,1.078801310627218934e-03,2.540000000000000000e+02,1.214025545120239258e+01,1.000000000000000000e+00
8.828185006004657387e-02,3.362508857875847346e-03,2.780000000000000000e+02,1.341467738151550293e+01,6.633128428541795740e-01
8.815133464485003234e-02,4.539805258990536755e-04,2.860000000000000000e+02,1.392458987236022949e+01,1.000000000000000000e+00
8.800956630893304322e-02,1.533179714042278395e-03,3.000000000000000000e+02,1.469972085952758789e+01,1.000000000000000000e+00
8.782087775331623436e-02,3.405172817406204935e-03,3.200000000000000000e+02,1.587006235122680664e+01,1.000000000000000000e+00
8.775140793333582878e-02,2.737974550916093025e-04,3.260000000000000000e+02,1.624569249153137207e+01,1.000000000000000000e+00
8.767609043360058418e-02,8.818286963319594066e-04,3.420000000000000000e+02,1.715144109725952148e+01,1.000000000000000000e+00
8.760433369399432679e-02,1.581220767649968049e-03,3.640000000000000000e+02,1.842313051223754883e+01,6.703881656295656022e-01
8.758878009883372395e-02,1.208952514896328978e-04,3.700000000000000000e+02,1.879902625083923340e+01,1.000000000000000000e+00
8.757857113928504966e-02,1.094771944453712853e-04,3.860000000000000000e+02,1.970387053489685059e+01,1.000000000000000000e+00
8.757844599901373761e-02,8.946859566869642033e-05,3.940000000000000000e+02,2.007785558700561523e+01,1.000000000000000000e+00
8.754965160112949951e-02,8.293268991320408698e-04,4.240000000000000000e+02,2.124805951118469238e+01,4.096000000000000000e+03
8.750578034124477378e-02,7.466944434949999510e-04,4.420000000000000000e+02,2.228878808021545410e+01,1.000000000000000000e+00
8.747505753130664641e-02,4.998830868095385186e-04,4.560000000000000000e+02,2.319240760803222656e+01,1.000000000000000000e+00
8.746061514808434190e-02,2.311966324662797069e-04,4.660000000000000000e+02,2.383332896232604980e+01,1.000000000000000000e+00
8.745046328770396393e-02,5.069831764221333255e-04,4.960000000000000000e+02,2.563337779045104980e+01,5.000000000000000000e-01
8.744833387074218978e-02,3.813363338083551395e-05,5.040000000000000000e+02,2.614089751243591309e+01,1.000000000000000000e+00
8.744447490919113330e-02,2.616551977517842550e-04,5.340000000000000000e+02,2.794202423095703125e+01,5.771482353994339398e-01
8.744402462850837943e-02,1.813013986913739124e-05,5.400000000000000000e+02,2.831628489494323730e+01,1.000000000000000000e+00
8.744353652551367651e-02,4.801287409445376668e-05,5.600000000000000000e+02,2.961963963508605957e+01,1.000000000000000000e+00
8.744352139866386209e-02,1.950557691418128874e-06,5.660000000000000000e+02,2.999476289749145508e+01,1.000000000000000000e+00
8.744351963498346592e-02,1.500436515319422178e-07,5.860000000000000000e+02,3.129694724082946777e+01,1.000000000000000000e+00
8.744351957094695371e-02,2.412221718018460698e-09,6.100000000000000000e+02,3.286502218246459961e+01,1.000000000000000000e+00
8.744351957093079997e-02,1.020880793553636436e-10,6.280000000000000000e+02,3.403270578384399414e+01,1.000000000000000000e+00
8.744351957093077221e-02,7.856900690610564799e-12,6.500000000000000000e+02,3.546605110168457031e+01,1.000000000000000000e+00


==> figures/AE/cifar10/Newton_MR.txt <==
2.873594660329228390e-01,1.713077568130313977e-02,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
2.314385387588430987e-01,3.551580818214809636e-04,7.000000000000000000e+00,4.010810852050781250e-01,1.000000000000000000e+00,0.000000000000000000e+00
1.845134944075783046e-01,4.052985644474238480e-02,4.200000000000000000e+01,1.814943552017211914e+00,1.677721600000000000e+07,1.000000000000000000e+00
1.708445690005698236e-01,1.918596132909542937e-02,6.800000000000000000e+01,3.026875019073486328e+00,1.024000000000000000e+03,1.000000000000000000e+00
1.657165186558694769e-01,3.773977453315256747e-02,7.900000000000000000e+01,3.695535421371459961e+00,5.120000000000000000e+02,1.000000000000000000e+00
1.655354554608263751e-01,5.947988488806502105e-02,9.200000000000000000e+01,4.508029460906982422e+00,5.120000000000000000e+02,1.000000000000000000e+00
1.457045652756810694e-01,6.155629485724144895e-02,1.010000000000000000e+02,5.030617713928222656e+00,2.560000000000000000e+02,1.000000000000000000e+00
1.071563379595953380e-01,2.793772510180340257e-02,1.100000000000000000e+02,5.553232908248901367e+00,2.560000000000000000e+02,1.000000000000000000e+00
1.050454355067472478e-01,3.355282259925104066e-02,1.250000000000000000e+02,6.431024074554443359e+00,1.024000000000000000e+03,1.000000000000000000e+00
9.751830928641354312e-02,2.867591327219826472e-02,1.370000000000000000e+02,7.132325649261474609e+00,2.560000000000000000e+02,1.000000000000000000e+00
9.478769755641060224e-02,2.168957228992622957e-02,1.480000000000000000e+02,7.716641664505004883e+00,1.024000000000000000e+03,1.000000000000000000e+00
9.300320691211369506e-02,1.594064401179309115e-02,1.630000000000000000e+02,8.674347400665283203e+00,1.024000000000000000e+03,1.000000000000000000e+00
9.218082482968738278e-02,1.020159650126947239e-02,1.790000000000000000e+02,9.662262439727783203e+00,2.048000000000000000e+03,1.000000000000000000e+00
9.103721314773530193e-02,1.902115860947503623e-02,1.960000000000000000e+02,1.076374173164367676e+01,2.048000000000000000e+03,1.000000000000000000e+00
8.748068938539836636e-02,2.340474330798553854e-02,2.070000000000000000e+02,1.135095071792602539e+01,2.560000000000000000e+02,1.000000000000000000e+00
8.504507762378410440e-02,1.192254776931987378e-02,2.180000000000000000e+02,1.193690657615661621e+01,1.024000000000000000e+03,1.000000000000000000e+00
8.451329541905867881e-02,8.514942172899813561e-03,2.310000000000000000e+02,1.274836301803588867e+01,1.024000000000000000e+03,1.000000000000000000e+00
8.436025500900494467e-02,6.705355226642279245e-03,2.470000000000000000e+02,1.373725867271423340e+01,2.048000000000000000e+03,1.000000000000000000e+00
8.431476189460021531e-02,6.309308609195799292e-03,2.710000000000000000e+02,1.530954408645629883e+01,4.096000000000000000e+03,1.000000000000000000e+00
8.428610477755608954e-02,6.317919689765204988e-03,3.140000000000000000e+02,1.822012877464294434e+01,1.638400000000000000e+04,1.000000000000000000e+00
8.427005177804472447e-02,6.287247681263200515e-03,3.460000000000000000e+02,2.037247800827026367e+01,3.276800000000000000e+04,1.000000000000000000e+00
8.425454800883476481e-02,6.372447483746740415e-03,4.010000000000000000e+02,2.424855399131774902e+01,1.638400000000000000e+04,1.000000000000000000e+00
8.425277732688477017e-02,5.592692876048801012e-03,4.290000000000000000e+02,2.610963129997253418e+01,4.096000000000000000e+03,1.000000000000000000e+00
8.424727169868760634e-02,5.498394740199946673e-03,4.540000000000000000e+02,2.779735541343688965e+01,2.048000000000000000e+03,1.000000000000000000e+00
8.424323004336004006e-02,5.579844554660979075e-03,5.040000000000000000e+02,3.110265851020812988e+01,6.553600000000000000e+04,1.000000000000000000e+00
8.421297527227658564e-02,5.885271075647964534e-03,5.520000000000000000e+02,3.442916059494018555e+01,1.638400000000000000e+04,1.000000000000000000e+00
8.420202641966471890e-02,5.727307889178389830e-03,5.900000000000000000e+02,3.702168893814086914e+01,4.096000000000000000e+03,1.000000000000000000e+00
8.300329863708361122e-02,2.969495297006828367e-03,6.650000000000000000e+02,4.237888598442077637e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.291190219856620081e-02,7.503259666358760892e-04,6.780000000000000000e+02,4.319333219528198242e+01,2.048000000000000000e+03,1.000000000000000000e+00
8.286349132360386338e-02,2.139132381725351601e-03,7.450000000000000000e+02,4.796309971809387207e+01,5.000000000000000000e-01,0.000000000000000000e+00
8.283688353953118366e-02,5.316989122054841541e-04,7.900000000000000000e+02,5.111656403541564941e+01,5.000000000000000000e-01,0.000000000000000000e+00
8.282363567229410195e-02,1.001050572154530425e-04,8.390000000000000000e+02,5.455762457847595215e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.282193901174969564e-02,2.789763867854806040e-04,8.860000000000000000e+02,5.785328364372253418e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.282161430417363246e-02,3.780063605532313656e-06,9.030000000000000000e+02,5.895842576026916504e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.282160999731516537e-02,9.483453237929373666e-07,9.380000000000000000e+02,6.137553668022155762e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.282160999384988176e-02,1.592806378273668279e-09,9.550000000000000000e+02,6.248284316062927246e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.282160999384180489e-02,1.218066888533068512e-12,9.980000000000000000e+02,6.548745679855346680e+01,1.000000000000000000e+00,0.000000000000000000e+00


==> figures/CUTEST/gradNorm.txt <==
4.791987885255366564e-05,9.414692758582532406e-04,9.759842650964856148e-04,4.791987885255366564e-05,4.791987885255366564e-05,6.843715527793392539e-05,4.916219040751457214e-04
0.000000000000000000e+00,1.305941987084224820e-05,2.097120159305632114e-06,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,3.743392066509216238e-23,3.743392066509216238e-23,3.743392066509216238e-23,1.671387334090113086e-11,3.238840307062673673e-10
3.775354687500000000e+04,2.904999160766601562e+01,4.174989700317382812e+01,1.928335547447204590e+00,1.928335547447204590e+00,6.926554441452026367e-02,7.363320589065551758e-01
2.181168198585510254e-01,1.623369008302688599e-01,3.194627463817596436e-01,1.318376362323760986e-01,1.318376362323760986e-01,7.256273925304412842e-02,2.523764073848724365e-01
7.793720578774809837e-04,3.016462549567222595e-03,1.637736422708258033e-04,7.793720578774809837e-04,7.793720578774809837e-04,1.088839955627918243e-03,8.013592450879514217e-04
7.078213989734649658e-02,5.621629357337951660e-01,8.138635754585266113e-01,1.982228517532348633e+00,1.982228517532348633e+00,2.918359994888305664e+00,2.205931663513183594e+00
1.525879025459289551e+00,4.396449565887451172e+00,2.790516138076782227e+00,2.229002863168716431e-01,2.229002863168716431e-01,3.323318660259246826e-01,5.087316632270812988e-01
1.258775329589843750e+02,2.421614676713943481e-01,4.244767427444458008e-01,1.398869305849075317e-01,1.398869305849075317e-01,9.756643325090408325e-03,3.331929743289947510e-01
1.108523607254028320e-01,3.766193091869354248e-01,1.067300289869308472e-01,3.651479259133338928e-03,3.651479259133338928e-03,6.502886861562728882e-02,1.016658619046211243e-01
2.930252552032470703e-01,4.109620153903961182e-01,1.958117820322513580e-02,2.492585685104131699e-03,2.492585685104131699e-03,7.694046944379806519e-02,1.093180105090141296e-01
1.382284153805812821e-05,4.721601581936241132e-12,5.390313084774334129e-09,3.654962096866221088e-11,3.654962096866221088e-11,6.471794655737994617e-09,1.199535089313474856e-11
0.000000000000000000e+00,1.191277689827074937e-07,1.191277689827074937e-07,1.191277689827074937e-07,1.191277689827074937e-07,1.191277689827074937e-07,1.191277689827074937e-07
2.868652336474042386e-05,3.976534657113006688e-10,6.353611126542091370e-03,2.868652336474042386e-05,2.868652336474042386e-05,9.958057617187500000e+03,9.955335937500000000e+03
1.765346837601100560e-06,1.087361713871359825e-03,8.933666395023465157e-04,1.765346837601100560e-06,1.765346837601100560e-06,1.765351953508798033e-06,1.765346837601100560e-06
3.203821208330737136e-09,7.535526647117762877e-10,4.236117945310979849e-08,5.057152918652718654e-09,5.057152918652718654e-09,2.784600772187673101e-09,1.666675547573603922e-10
3.824169141353195300e-07,2.323971273199276766e-07,3.334781240482698195e-06,4.963012695312500000e+00,3.150361478328704834e-01,1.376017280563246459e-06,1.500335997661750298e-06
8.781793439993634820e-06,0.000000000000000000e+00,8.781793439993634820e-06,8.781793439993634820e-06,8.781793439993634820e-06,8.781793439993634820e-06,8.781793439993634820e-06
5.702575078814220433e-10,5.702575078814220433e-10,5.702575078814220433e-10,5.702575078814220433e-10,5.702575078814220433e-10,5.702575078814220433e-10,5.702575078814220433e-10
5.665341857820749283e-03,4.614084625244140625e+01,6.413204193115234375e+00,1.298264770507812500e+03,1.280862109375000000e+04,1.789577270507812500e+03,1.337591308593750000e+03
4.715941846370697021e-02,1.956140708923339844e+01,6.330879211425781250e+00,4.715941846370697021e-02,4.715941846370697021e-02,7.485101819038391113e-01,7.485101819038391113e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.270691871643066406e+01,1.047213226556777954e-01,3.819270292297005653e-03,1.270691871643066406e+01,1.270691871643066406e+01,2.645690727233886719e+01,1.534738311767578125e+02
4.107402128283865750e-05,1.206163597089471295e-05,1.043782322085462511e-05,2.721966981887817383e+00,4.107402492081746459e-05,1.206163597089471295e-05,2.257618689327500761e-05
4.781165625900030136e-05,2.075219890684820712e-05,7.762854220345616341e-04,2.707951935008168221e-04,2.707951935008168221e-04,7.457201369106769562e-03,6.180961463542189449e-06
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.005909431725740433e-06,1.133178942836821079e-03,4.511822680797195062e-06,4.005909431725740433e-06,4.005909431725740433e-06,4.474329671211307868e-06,4.474329671211307868e-06
4.230199465382611379e-06,1.409239644090121146e-06,5.924016022618161514e-06,3.750783538818359375e+01,5.816388579660269897e-07,4.682964117819210514e-06,9.981358743971213698e-07
1.619174687500000000e+05,1.831054687500000000e-04,1.169916992187500000e+03,8.739419555664062500e+01,8.739419555664062500e+01,2.040113125000000000e+05,3.656095504760742188e+01
1.194348300259662210e-07,8.351884389412589371e-06,5.823275728289445397e-07,1.194348300259662210e-07,1.194348300259662210e-07,5.823275728289445397e-07,8.540232556697446853e-07
0.000000000000000000e+00,8.521542776893832884e-21,8.521542776893832884e-21,8.521542776893832884e-21,8.521542776893832884e-21,8.521542776893832884e-21,8.521542776893832884e-21
1.681763306260108948e-02,4.164674133062362671e-02,6.008100137114524841e-02,4.472005739808082581e-02,4.472005739808082581e-02,1.120103243738412857e-02,3.547652065753936768e-02
1.615710789337754250e-04,2.222034148871898651e-03,2.252080477774143219e-03,1.943735842360183597e-04,1.212730057886801660e-04,4.457611939869821072e-04,3.555146104190498590e-04
1.055454345703125000e+03,3.305540250000000000e+06,5.205997228622436523e-01,2.020191192626953125e+00,5.000783443450927734e+00,1.040588412433862686e-02,5.331280175596475601e-03
2.129367658199043944e-06,1.574664338477305137e-06,2.589278210507472977e-06,2.129367658199043944e-06,2.129367658199043944e-06,2.129367658199043944e-06,8.489484457641083281e-07
1.966388709843158722e-02,1.466963556595146656e-03,1.553411129862070084e-02,3.938307464122772217e-01,1.638999581336975098e-02,2.600117027759552002e-02,3.819618374109268188e-02
1.182232983410358429e-03,3.517738878726959229e-01,2.888471364974975586e+00,6.279679687500000000e+04,4.356190264225006104e-01,2.745584351941943169e-04,2.189543331041932106e-03
1.280567500800000000e+10,1.009902916848659515e-02,6.348467200000000000e+09,3.645548400000000000e+07,1.522149171200000000e+10,1.009902916848659515e-02,1.009902916848659515e-02
1.108026299334596843e-05,5.309798871167004108e-04,1.901749346870929003e-04,1.108026299334596843e-05,1.108026299334596843e-05,1.538401847938075662e-04,1.582922850502654910e-04
2.827931473983906048e-20,9.177038781747533533e-22,0.000000000000000000e+00,3.053912678296910599e-11,3.053912678296910599e-11,2.512399142895471726e-11,4.138911435802583583e-13
1.011655967886326835e-07,2.487591928002075292e-07,6.150935860205208883e-06,3.637187182903289795e-01,3.837759322777856141e-06,1.707562091723957565e-06,4.846626922017094330e-08
1.483887501763092587e-07,3.041430413722991943e-01,1.054711219694581814e-06,4.038228988647460938e-01,2.672805088366203563e-08,6.898317224113270640e-07,6.580645561218261719e+00
9.177321777343750000e+02,1.418091356754302979e-02,2.297041472047567368e-03,2.289252122864127159e-03,2.289252122864127159e-03,2.040696591138839722e-01,2.040696591138839722e-01
4.392917600000000000e+07,8.132306486368179321e-02,1.404209765625000000e+04,6.958506400000000000e+07,4.651907600000000000e+07,6.243950000000000000e+04,2.338482812500000000e+04
8.361233631148934364e-05,7.905905693769454956e-02,3.616510890424251556e-03,8.361233631148934364e-05,8.361233631148934364e-05,1.493190415203571320e-02,4.314917605370283127e-03
2.928237244486808777e-02,2.260119934082031250e+02,2.370469970703125000e+02,5.797455310821533203e+00,5.797455310821533203e+00,5.940049804687500000e+03,5.940049804687500000e+03
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.279996225406648591e-06,7.279996225406648591e-06,1.492305182182462886e-05,7.279996225406648591e-06,7.279996225406648591e-06,7.279996225406648591e-06,8.295289262605365366e-06
4.585284386848798022e-06,8.281224836537148803e-06,1.101755697163753211e-05,4.585284386848798022e-06,4.585284386848798022e-06,1.024599328047770541e-06,1.024599328047770541e-06
2.795034179687500000e+03,2.845012247562408447e-01,2.872789278626441956e-03,1.917909685289487243e-05,1.917909685289487243e-05,2.528066746890544891e-03,4.060268402099609375e-03
3.874556853133981349e-07,3.688270908241975121e-06,1.245211592504347209e-06,1.534582233428955078e+01,1.252006086360779591e-06,4.242700128997967113e-07,7.319551542650515330e-08
6.501221500000000000e+06,1.514134887695312500e+03,8.357966613769531250e+01,2.368845000000000000e+06,5.059812545776367188e+01,4.037839375000000000e+05,5.771919500000000000e+06
8.497009318375603470e-09,5.828999448567628860e-03,4.557433840091107413e-06,1.711339340545237064e-03,1.134762239729525390e-08,3.573866536044079112e-08,3.573866536044079112e-08
1.104485010728240013e-03,4.990714951418340206e-04,2.110237032175064087e-01,1.104485010728240013e-03,1.104485010728240013e-03,1.450377609580755234e-02,1.411992358043789864e-03
9.661863744258880615e-02,7.832408882677555084e-04,5.379091948270797729e-03,1.555747222900390625e+02,7.723078015260398388e-04,2.568121533840894699e-03,2.265199273824691772e-02
1.439677923917770386e-02,1.316285692155361176e-02,7.578688382636755705e-05,5.017392635345458984e-01,3.414386592339724302e-04,5.046504156780429184e-06,8.742134668864309788e-04
8.774979591369628906e+00,0.000000000000000000e+00,2.048222351074218750e+02,8.774979591369628906e+00,8.774979591369628906e+00,4.090982421875000000e+03,4.090982421875000000e+03
5.424971500000000000e+06,1.545736875000000000e+05,1.657844531250000000e+04,6.053979600000000000e+07,5.388330000000000000e+07,2.214208984375000000e+04,4.295146972656250000e+03
2.681655809283256531e-02,4.271779675036668777e-03,1.618244140625000000e+04,9.664779375000000000e+05,1.931859600000000000e+07,6.754122500000000000e+05,6.754122500000000000e+05
2.669189358130097389e-03,1.047762576490640640e-03,4.344121704101562500e+02,7.869523251429200172e-04,7.869523251429200172e-04,1.543623535156250000e+04,1.543623535156250000e+04
7.935919711599126458e-05,1.631077937781810760e-02,2.096707932651042938e-03,7.935919711599126458e-05,7.935919711599126458e-05,2.083759318338707089e-04,7.690466591157019138e-04
2.093498920885394909e-07,2.093498920885394909e-07,2.093498920885394909e-07,2.093498920885394909e-07,2.093498920885394909e-07,2.093498920885394909e-07,2.093498920885394909e-07
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,7.121045289895655550e-13,1.082678564856554004e-11,8.736886024475097656e+00,2.369862999959150562e-14,5.063602870336580963e-10,4.466969762834116509e-12
0.000000000000000000e+00,9.169400462483331937e-23,0.000000000000000000e+00,2.182876275569345381e-13,2.182876275569345381e-13,2.475858806860742334e-08,2.593556702734645114e-09
7.255697855725884438e-04,4.809134960174560547e+00,3.096450353041291237e-03,1.995147200000000000e+08,6.979468889767304063e-05,8.249186212196946144e-04,2.418184012640267611e-04
3.902058779203798622e-06,7.137937098741531372e-02,4.473689114092849195e-05,3.077926635742187500e+00,3.902058779203798622e-06,5.138223787071183324e-05,8.197290007956326008e-04
1.151543945312500000e+03,3.674208164215087891e+00,5.641322135925292969e-01,1.728639006614685059e-02,1.728639006614685059e-02,7.612138390541076660e-01,1.155378699302673340e+00
3.854043825413100421e-06,5.598167888820171356e-03,7.810340728610754013e-03,3.854043825413100421e-06,3.854043825413100421e-06,2.359188394621014595e-03,3.026164369657635689e-03
2.745309302554233000e-06,1.431592226028442383e+00,2.415807488000000000e+09,2.415807488000000000e+09,2.415807488000000000e+09,2.745275651250267401e-06,1.523287355666980147e-04
2.768170588751672767e-06,4.411683767102658749e-05,3.597660179366357625e-05,2.768170588751672767e-06,2.768170588751672767e-06,1.642271399759920314e-06,1.642271399759920314e-06
9.066939353942871094e-01,1.752620300976559520e-04,7.061900930693809642e-08,3.574414653151336552e-10,1.031580316811780030e-16,1.573483210393078480e-08,2.330762436031363904e-05
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,2.971917456306982785e-05,5.793851451016962528e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.610963344573974609e+00,4.715189635753631592e-01,4.299509227275848389e-01,4.632551223039627075e-02,4.632551223039627075e-02,4.632520675659179688e-02,3.267138823866844177e-02
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.257084674769528381e-16,3.257084674769528381e-16,2.009718312720367578e-14,1.849049992980189572e-12
0.000000000000000000e+00,9.327026084065437317e-03,2.682143822312355042e-04,1.286219797336229931e-09,1.286219797336229931e-09,5.949930255155777559e-06,1.489942078478634357e-04
4.080262954175850609e-07,1.979093649424612522e-04,2.687040832825005054e-04,4.080262954175850609e-07,4.080262954175850609e-07,2.146105362044181675e-05,8.881917779035575222e-07
0.000000000000000000e+00,7.091310306973825826e-19,7.040553036408159215e-12,1.473763975169250368e-14,1.473763975169250368e-14,1.572249817317905585e-13,4.465892065874665917e-12
0.000000000000000000e+00,2.483085480678419501e-22,0.000000000000000000e+00,8.266242027282714844e+00,0.000000000000000000e+00,5.217264814616484614e-11,1.993968878899465835e-11
2.407853126525878906e+00,9.524033404886722565e-03,2.467730502451200000e+13,2.467730502451200000e+13,2.467730502451200000e+13,2.467730502451200000e+13,2.467730502451200000e+13
3.052854935958748683e-06,3.052854935958748683e-06,3.052854935958748683e-06,3.052854935958748683e-06,3.052854935958748683e-06,3.052854935958748683e-06,3.052854935958748683e-06
0.000000000000000000e+00,3.148850564886996243e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.798549198461785181e-09,2.074720617528669209e-09
2.704180908203125000e+03,7.154998928308486938e-02,1.684653515625000000e+04,2.218025000000000000e+06,1.011806160000000000e+08,3.536909375000000000e+04,3.536909375000000000e+04
3.313718025310663506e-06,1.699225627817213535e-03,7.977884262800216675e-03,3.313718025310663506e-06,3.313718025310663506e-06,1.569212530739605427e-03,1.579273375682532787e-03
0.000000000000000000e+00,1.809961008110080871e-13,0.000000000000000000e+00,2.547707602882480566e-21,2.547707602882480566e-21,2.682888286531515121e-11,4.088419533476717049e-11
3.832056336250388995e-06,2.129594236612319946e-02,3.129827091470360756e-03,3.832056336250388995e-06,3.832056336250388995e-06,7.110600359737873077e-03,1.259707496501505375e-04
5.592709732055664062e+01,4.938289642333984375e+00,5.566401481628417969e-01,2.477263183593750000e+03,1.788962968750000000e+05,1.363173828125000000e+02,6.378698730468750000e+02
3.129479882773011923e-04,3.643814474344253540e-02,5.132097750902175903e-02,3.129479882773011923e-04,3.129479882773011923e-04,5.912763625383377075e-02,1.400384935550391674e-03
8.333307031250000000e+04,7.103098090738058090e-03,8.537313900887966156e-03,1.098210875000000000e+06,1.098210875000000000e+06,4.452794045209884644e-02,1.038017794489860535e-01
7.540954975411295891e-04,3.835045397281646729e-01,6.655374076217412949e-03,7.540954975411295891e-04,7.540954975411295891e-04,2.554059727117419243e-03,7.644475903362035751e-03
5.911095968258450739e-07,6.439109512257346069e-08,6.864303504945656886e-14,5.150467300415039062e+01,5.181247502150654327e-07,2.735479029070120305e-06,4.211122117681043164e-09
5.413759708404541016e+00,2.015229701995849609e+00,1.817987486720085144e-02,2.208038902282714844e+01,1.111704444885253906e+01,1.037559658288955688e-02,1.266879960894584656e-02
7.782538887113332748e-04,7.190081477165222168e-02,1.665941439568996429e-02,3.834385424852371216e-03,3.834385424852371216e-03,3.860693424940109253e-02,1.304064840078353882e-01
3.389431221876293421e-04,3.657883033156394958e-02,3.340822295285761356e-04,7.135416381061077118e-04,7.135416381061077118e-04,3.644555969238281250e+02,3.644555969238281250e+02
3.858759300783276558e-04,5.327579975128173828e-01,1.438941992819309235e-02,3.858759300783276558e-04,3.858759300783276558e-04,2.913313508033752441e-01,2.816044725477695465e-02
2.622263564262539148e-04,4.204195192869519815e-06,3.891849246429046616e-06,5.067615356445312500e+02,4.912470467388629913e-04,1.061486273101763800e-06,2.358748133701737970e-06
0.000000000000000000e+00,1.326235360465943813e-04,2.901025072787888348e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.755878373747691512e-05,5.160475484444759786e-05,8.689824026077985764e-04,5.570639132201904431e-06,5.570639132201904431e-06,3.859112257487140596e-05,8.066133887041360140e-06
9.989555061244107664e-16,4.366811426348427005e-11,6.712713496170863436e-09,3.699486203490032210e-11,2.792427530526331303e-12,8.202304840087890625e+01,8.202304840087890625e+01
0.000000000000000000e+00,3.920123708667233586e-05,4.091244045412167907e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.354094587848521769e-05,9.633079171180725098e-03,1.528479275293648243e-03,3.354094587848521769e-05,3.354094587848521769e-05,3.054103441536426544e-02,5.891903117299079895e-02
2.463556120346765965e-05,4.749638587236404419e-02,7.217587903141975403e-03,2.463556120346765965e-05,2.463556120346765965e-05,2.824964700266718864e-03,7.239071419462561607e-05
1.391991455078125000e+03,2.371056823730468750e+02,1.689539146423339844e+01,3.098060546875000000e+04,1.244259218750000000e+05,3.203787109375000000e+04,1.982814178466796875e+02
1.689404200000000000e+07,1.796455932617187500e+03,1.993294334411621094e+01,5.250653515625000000e+04,2.327879531250000000e+05,2.264680023193359375e+02,3.718201293945312500e+02
7.719723726040683687e-06,3.566005825996398926e-02,2.230027224868535995e-03,3.001932554980157875e-06,7.741904482827521861e-06,4.029683768749237061e-03,4.144571721553802490e-03
8.423436086629489406e-20,1.413002246408723295e-05,4.284508301437438072e-22,6.517219726940356311e-15,6.517219726940356311e-15,1.975205599080709362e-08,2.139985688653922580e-10
7.746169771595372028e-16,6.025777099516460567e-10,5.293955920339377119e-23,3.743392066509216238e-23,3.743392066509216238e-23,6.207270253355545719e-10,1.725088127901841517e-10
0.000000000000000000e+00,5.200133401141171507e-13,0.000000000000000000e+00,5.499217943843103754e-16,5.499217943843103754e-16,2.981451974193305432e-09,7.112198417008608331e-12
1.151709933765232563e-03,1.190542207041289657e-05,1.382486425427487120e-05,1.090911155188223347e-05,1.090911155188223347e-05,1.269722270080819726e-04,7.148255463107489049e-06
3.468310751486569643e-04,4.577635546875000000e+04,4.577635546875000000e+04,3.468310751486569643e-04,3.468310751486569643e-04,4.577635546875000000e+04,4.577635546875000000e+04
8.402232825756072998e-02,2.967930585145950317e-02,3.911887705326080322e-01,1.427387475967407227e+00,1.427387475967407227e+00,1.435801267623901367e+00,1.330287575721740723e+00
0.000000000000000000e+00,7.571834605187177658e-03,6.703523453325033188e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,7.703122584246102633e-10,0.000000000000000000e+00,2.172326034333149636e-11,2.172326034333149636e-11,2.720609515449723403e-08,8.136917806211840798e-10
3.558434258366105496e-08,1.969687400560360402e-05,2.932829659130220534e-07,3.558434258366105496e-08,3.558434258366105496e-08,1.625231016078032553e-05,2.634646762089687400e-06
6.517968358821235597e-06,7.819215953350067139e-02,5.988802877254784107e-04,6.517976544273551553e-06,6.517976544273551553e-06,7.220489438623189926e-03,4.471660777926445007e-02
6.274718046188354492e-02,3.424106165766716003e-02,3.260591253638267517e-02,8.249934762716293335e-03,8.249934762716293335e-03,8.282575756311416626e-02,8.319000899791717529e-02
1.971735000610351562e+01,5.868569482117891312e-03,1.880042910575866699e+00,6.287906738281250000e+03,7.107628417968750000e+03,1.327743148803710938e+01,1.017010574340820312e+02
1.973377037048339844e+01,8.055759668350219727e-01,7.218680381774902344e+00,7.431796875000000000e+02,1.159574127197265625e+02,8.924803114496171474e-04,4.008015632629394531e+00
1.515084733227922698e-07,1.555704898237308953e-07,1.518828440794095513e-07,1.515084733227922698e-07,1.515084733227922698e-07,1.515313527988837450e-07,1.515864340717598679e-07
0.000000000000000000e+00,0.000000000000000000e+00,3.993492282461374998e-04,2.792726263578515500e-06,0.000000000000000000e+00,7.635019253939390182e-03,4.726109182229265571e-05
5.053840679281051962e-10,7.790308398369916176e-10,8.035996312827364818e-10,7.271755420035219686e-10,7.271755420035219686e-10,5.445918382918080169e-09,1.108451885833972028e-09
0.000000000000000000e+00,3.008969686925411224e-02,2.768676914274692535e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.978800773620605469e+00
6.609979629516601562e+00,2.293993085622787476e-01,1.649456769227981567e-01,1.301126251220703125e+02,8.798823109827935696e-04,1.165432669222354889e-02,2.706004977226257324e-01
2.424402148437500000e+04,7.132878417968750000e+03,4.864647102464000000e+12,4.864647102464000000e+12,4.864647102464000000e+12,4.864647102464000000e+12,4.864647102464000000e+12
0.000000000000000000e+00,1.001673168502748013e-03,1.332800369709730148e-03,1.643661956787109375e+02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.304208278656005859e-01,4.132881585974246264e-04,2.250568866729736328e-01,5.728459167480468750e+01,1.210451126098632812e+00,6.040955781936645508e-01,1.551581621170043945e+00
2.278232269287109375e+02,8.602140471339225769e-03,2.759663329925388098e-04,3.574162597656250000e+03,3.749934570312500000e+03,5.979661364108324051e-04,9.480047156102955341e-04
2.036951918853446841e-04,3.890611405950039625e-04,2.035981015069410205e-04,2.058451791526749730e-04,2.058451791526749730e-04,2.111666108248755336e-04,2.111666108248755336e-04
8.393889584112912416e-05,1.360709575237706304e-04,9.725298150442540646e-05,2.198350280523300171e-01,8.393889584112912416e-05,9.209137351717799902e-05,8.393889584112912416e-05
2.111699868692085147e-04,2.060321567114442587e-04,2.066792367259040475e-04,2.055689255939796567e-04,2.055689255939796567e-04,2.111666108248755336e-04,2.111666108248755336e-04
2.191584371030330658e-02,1.608815073268488050e-04,1.832833141088485718e-02,9.680352360010147095e-02,8.091976866126060486e-03,5.057488568127155304e-03,1.770038716495037079e-02
3.967061614990234375e+01,3.973358917236328125e+01,4.010020065307617188e+01,3.967061614990234375e+01,3.967061614990234375e+01,3.967061614990234375e+01,3.967061614990234375e+01
4.801402240991592407e-02,2.268493175506591797e+00,6.436522817239165306e-04,6.256964375000000000e+05,3.384770388947799802e-05,1.185326764243654907e-04,5.495244986377656460e-04
2.116233576089143753e-03,4.393224790692329407e-02,2.572937402874231339e-03,3.636236816406250000e+03,2.199148992076516151e-03,1.586895808577537537e-02,2.895584562793374062e-03
2.383756445312500000e+04,2.693590625000000000e+04,1.187149093273600000e+13,1.187149093273600000e+13,1.187149093273600000e+13,1.187149093273600000e+13,1.187149093273600000e+13
1.027034741127863526e-04,7.388507219729945064e-05,4.225146403769031167e-05,6.128470458984375000e+02,9.681366645963862538e-05,6.041782035026699305e-05,6.433710950659587979e-05
0.000000000000000000e+00,0.000000000000000000e+00,1.118829604820348322e-04,6.415616512298583984e+00,6.420203257917478368e-10,1.093481152343750000e+04,1.093481152343750000e+04
3.937591391149908304e-04,2.804586431011557579e-03,1.059720059856772423e-03,6.329054594971239567e-04,5.863926489837467670e-04,3.720804816111922264e-04,8.175048278644680977e-04
7.460233064193744212e-06,5.016614198684692383e-01,3.967199623584747314e-01,7.460226697730831802e-06,7.460226697730831802e-06,5.699215084314346313e-02,5.713109299540519714e-02
3.691732126753777266e-05,7.444102667619745262e-09,1.076159827917422263e-09,2.147177886962890625e+01,4.363864292145080981e-08,5.610913511588933034e-09,2.161084644569655211e-09
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.418321380615234375e+02,8.037472980504389852e-06,3.281267825514078140e-03,1.678709030151367188e+01,2.392765760421752930e+00,1.833125497796572745e-05,1.670523583889007568e-01
7.484511718750000000e+02,1.704635322093963623e-01,1.990915417671203613e+00,1.250691406250000000e+03,1.013344039916992188e+02,4.178200066089630127e-01,1.668848991394042969e+01
7.084783935546875000e+02,3.945143520832061768e-01,1.909753307700157166e-02,9.158119964599609375e+01,6.902073669433593750e+01,1.320886969566345215e+00,2.533659912109375000e+03
1.227165572345256805e-03,1.297548413276672363e-03,1.235887291841208935e-03,1.227165572345256805e-03,1.227165572345256805e-03,1.249612192623317242e-03,1.227174885571002960e-03
9.286023851018399000e-05,1.435177255189046264e-04,8.203855395549908280e-05,8.762630022829398513e-05,8.762630022829398513e-05,4.286635885364376009e-05,8.870178135111927986e-04
0.000000000000000000e+00,1.670502009801566601e-03,1.312776119448244572e-03,1.823555053710937500e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,7.286921609193086624e-04,3.790855407714843750e-05,2.057102441787719727e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.974081017076969147e-03,3.677468538284301758e+00,5.821988582611083984e+00,5.238956250000000000e+04,3.974081017076969147e-03,5.204219341278076172e+00,5.204478740692138672e+00
1.446207384533590434e-13,5.196212669034139253e-07,9.821572348300833255e-06,1.446207384533590434e-13,1.446207384533590434e-13,1.446207384533590434e-13,2.288756331836339086e-05
2.215883284807205200e-01,5.055515840649604797e-02,1.210546493530273438e-01,1.111475448608398438e+02,1.934392005205154419e-01,6.183476187288761139e-03,1.353711223602294922e+01
7.990633021108806133e-04,1.143731735646724701e-02,1.834758208133280277e-03,7.401609909720718861e-04,9.175233426503837109e-04,1.435901154763996601e-03,1.372973551042377949e-03
0.000000000000000000e+00,1.957210479304194450e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.614247436523437500e+02,1.914862426757812500e+03,2.547654151916503906e+00,6.471267089843750000e+03,4.778993225097656250e+01,7.336394500732421875e+01,2.642260131835937500e+02
2.989616887383306221e-10,3.913974214810878038e-04,2.608626118671963923e-06,1.363858705876255795e-13,1.363858705876255795e-13,1.997522194869816303e-04,4.874153773926082067e-07
5.324548721313476562e+01,1.465188264846801758e-01,4.170638509094715118e-03,1.219882688019424677e-04,8.013284532353281975e-04,2.024385519325733185e-02,5.958617199212312698e-03
0.000000000000000000e+00,1.096276491807657294e-07,5.015480928705073893e-05,2.134714519392642880e-18,2.134714519392642880e-18,5.022718323743902147e-05,2.503731811884790659e-04
7.665295898914337158e-02,1.584839439392089844e+01,1.132269054651260376e-01,1.556036230468750000e+04,7.665295898914337158e-02,4.426347836852073669e-02,3.622727096080780029e-01
0.000000000000000000e+00,1.402597205046873796e-10,1.121133220982617473e-11,3.667681513670886318e-16,3.667681513670886318e-16,1.379501894660517536e-11,5.605669574360039320e-12
2.923682597817355721e-22,3.551007539499551058e-04,6.539271907968213782e-06,6.842592119937762618e-05,6.842592119937762618e-05,1.004090590868145227e-04,5.755590564149315469e-07
8.470329472543003391e-22,3.765461276117321177e-09,1.336773863014400000e+13,4.226728549383551581e-07,4.226728549383551581e-07,1.454551412649607300e-08,2.133380121449590661e-07
0.000000000000000000e+00,1.189902890473604202e-03,5.608709761872887611e-05,6.483745598763743434e-23,6.483745598763743434e-23,9.035436087287962437e-04,3.045530320378020406e-06
6.054720415704650804e-06,9.222028777003288269e-03,1.217560693621635437e-01,6.939169406890869141e+00,6.055521680536912754e-06,2.588766254484653473e-02,9.942470118403434753e-03
1.060064411163330078e+01,1.339051818847656250e+01,1.107387244701385498e-01,4.419302734375000000e+04,1.207036733627319336e+00,2.011928558349609375e+00,1.912687182426452637e+00
9.908523654345025022e-16,2.619372098706662655e-04,1.203250235448649619e-06,9.049975275993347168e-01,4.414326237878185566e-09,1.204571017296984792e-04,1.627052938601991627e-06
1.199638878194202043e-21,2.505809243302792311e-04,8.620773769507650286e-06,1.497245847303929622e-07,1.497245847303929622e-07,2.117180702043697238e-04,2.077121826005168259e-05
1.352872573079366703e-06,2.499475667718797922e-04,1.145521946455119178e-05,5.519329993042276783e-10,5.519329993042276783e-10,1.344392658211290836e-04,6.705564010189846158e-05
8.298006653785705566e-01,5.818336009979248047e+00,2.944127559661865234e+00,5.928138494491577148e-01,1.281202435493469238e+00,1.294822692871093750e+01,7.056676387786865234e+00
4.335941328204029332e-15,8.316571438626851887e-06,1.886824065877590328e-07,0.000000000000000000e+00,0.000000000000000000e+00,4.119186996831558645e-06,1.704961505311075598e-09
1.312754989157838281e-06,2.557002194225788116e-02,2.950547337532043457e-01,2.823088989257812500e+02,2.693810756682069041e-06,2.774357330054044724e-03,7.079728879034519196e-03
1.402451107423985377e-05,1.481931954622268677e-01,1.470890920609235764e-02,1.609264678955078125e+02,1.401379176968475804e-05,9.368870407342910767e-03,8.979274891316890717e-03
2.528719051042571664e-06,4.851068370044231415e-04,2.698283969948533922e-05,1.102173246181337163e-05,1.102173246181337163e-05,8.220080781029537320e-05,3.243095079596969299e-06
0.000000000000000000e+00,8.839554084261180833e-07,3.909567021764814854e-04,2.084527347826284349e-13,2.084527347826284349e-13,1.498066267231479287e-04,5.019466176037212790e-09
4.106899600000000000e+07,3.570099062500000000e+05,8.181702880859375000e+02,1.039252662658691406e+01,4.336075500000000000e+06,1.408859863281250000e+04,1.408859863281250000e+04
3.878155386880000000e+11,3.419462963938713074e-02,5.187139377561600000e+16,5.187139377561600000e+16,5.187139377561600000e+16,5.187139377561600000e+16,5.187139377561600000e+16
1.597424299436627733e-21,2.215918470938049722e-08,1.916489731965985498e-16,7.754049680987196158e-13,7.754049680987196158e-13,3.011839311284347787e-08,1.985737156928735203e-07
1.623764872560329309e-10,8.473960200205965521e-09,1.048858706553801312e-07,8.533859729986659204e-10,8.533859729986659204e-10,5.335718533672206831e-10,5.915762879560304555e-10
1.838792908491785824e-15,3.391948412172496319e-04,5.020520461584965233e-07,2.519811692636153566e-09,2.519811692636153566e-09,7.544693653471767902e-05,2.011011201830115169e-05
4.779185935888108361e-09,5.603083552685461655e-10,1.524607284864032408e-08,2.760319195438398765e-10,2.760319195438398765e-10,2.799383658214082971e-08,6.163839577633112299e-11
7.934615132398903370e-05,5.435309559106826782e-02,2.821784000843763351e-03,5.301398468017578125e+01,8.328219701070338488e-05,5.184019391890615225e-05,4.740897566080093384e-02
3.847461440000000000e+08,4.824226379394531250e+00,6.993227005004882812e-01,5.610865020751953125e+01,2.064635045826435089e-02,8.052054595947265625e+01,9.819831848144531250e+01
2.415862479412510949e-15,2.734636364039033651e-04,5.503109719029453117e-07,5.790909973768521013e-09,5.790909973768521013e-09,2.496580418664962053e-04,3.814141678049054462e-07
0.000000000000000000e+00,1.065047008919073335e-11,1.674095874382043523e-22,1.427244472503662109e+01,0.000000000000000000e+00,3.530364334203284216e-10,1.417583281662637695e-12
1.343455415627448111e-21,1.909002312459051609e-04,5.507712558028288186e-06,4.713482849183492362e-05,4.713482849183492362e-05,9.541097824694588780e-05,1.069287378641092801e-07
2.193878649101445137e-15,2.128205087501555681e-04,5.099904001326649450e-07,3.789992764069438635e-09,3.789992764069438635e-09,1.241214777110144496e-04,1.716002443572506309e-04
1.866459488868713379e+00,2.805526351928710938e+01,1.539788722991943359e+01,1.932314062500000000e+05,2.131132841110229492e+00,4.135624885559082031e+00,1.995470166206359863e+00
4.598142494608966138e-15,2.324918314116075635e-04,4.791629635292338207e-07,7.844657368138996389e-09,7.844657368138996389e-09,2.668004308361560106e-04,2.059177495539188385e-05
0.000000000000000000e+00,2.816925643855938688e-06,4.008132091257721186e-04,3.352841420652333545e-19,3.352841420652333545e-19,1.246064639417454600e-04,2.063246211037039757e-05
4.617014694213867188e+01,4.283398437500000000e+01,7.278657836914062500e+02,5.305519485473632812e+01,3.677859497070312500e+01,2.445254898071289062e+01,3.185710906982421875e+01
3.622991740703582764e-01,8.457732200622558594e-02,2.985751023516058922e-03,1.776897888183593750e+02,3.521010279655456543e-02,2.593220584094524384e-02,1.159965642727911472e-03
2.214871929027140141e-04,9.749991446733474731e-02,1.768918591551482677e-03,1.656913146972656250e+02,1.229410525411367416e-03,2.115845307707786560e-02,3.135605074930936098e-04
6.664920442966594420e-22,3.547532251104712486e-04,5.345174940885044634e-06,8.886707655619829893e-05,8.886707655619829893e-05,9.371260239277034998e-05,9.340936202306693303e-08
1.617119960428681225e-05,5.873436480760574341e-02,4.287561774253845215e-02,1.617119960428681225e-05,1.617119960428681225e-05,3.711575176566839218e-03,5.716974381357431412e-03
2.454650939398561604e-06,6.781557947397232056e-02,2.828521467745304108e-02,2.454650939398561604e-06,2.454650939398561604e-06,2.245662268251180649e-03,1.442594802938401699e-03
1.621797255207100587e-15,2.842816757038235664e-04,5.117094019624346402e-07,3.797961944940198009e-09,3.797961944940198009e-09,2.734793815761804581e-04,4.665428718908515293e-07
6.358449459075927734e+00,0.000000000000000000e+00,5.726898234570398927e-05,5.565714359283447266e+00,5.565714359283447266e+00,0.000000000000000000e+00,3.738292312622070312e+01
9.949828157226696911e-16,2.287308307131752372e-04,1.460497742300503887e-06,9.025658965110778809e-01,7.010350966396572403e-09,1.790376118151471019e-04,7.271753929671831429e-06
1.460703417968750000e+04,7.660810369998216629e-04,2.202928044425789267e-05,2.144312109375000000e+04,1.499122949218750000e+04,5.597663111984729767e-04,2.496223198249936104e-03
8.470329472543003391e-22,1.224279166933683882e-08,1.336773758156800000e+13,4.226728265166457277e-07,4.226728265166457277e-07,1.454551412649607300e-08,2.133321288511069724e-07
6.517112153756055015e-14,3.807425964623689651e-04,2.032447810051962733e-06,8.989681005477905273e-01,4.963401778468323755e-08,7.834476855350658298e-05,4.144968897890066728e-06
4.471927968552336097e-05,4.185314103960990906e-02,1.269970671273767948e-03,1.389093170166015625e+02,4.555302439257502556e-05,1.063884701579809189e-02,3.116979496553540230e-03
1.763603591918945312e+01,3.455288410186767578e+00,6.286236572265625000e+01,5.935550000000000000e+04,5.961420059204101562e+00,4.760520160198211670e-01,1.646644973754882812e+01
8.091747295111417770e-04,9.206055104732513428e-02,2.511871745809912682e-03,8.091747295111417770e-04,8.091747295111417770e-04,1.156941242516040802e-02,1.048777834512293339e-03
1.251099670299104715e-21,8.284777031075662990e-11,8.535478638986571109e-13,3.315675497055053711e+00,1.188375027723342914e-13,5.216168053046033037e-10,9.652481071376062260e-12
7.651188207091763616e-05,4.669584706425666809e-02,4.230964463204145432e-03,7.651188207091763616e-05,7.651188207091763616e-05,3.026769729331135750e-03,1.592693384736776352e-03
2.054989337921142578e-01,4.935032653808593750e+01,2.336159324645996094e+01,3.283188125000000000e+05,3.789494514465332031e+00,5.197893619537353516e+00,4.675129413604736328e+00
0.000000000000000000e+00,7.818655285518616438e-05,1.621970841370057315e-05,0.000000000000000000e+00,0.000000000000000000e+00,1.334556000074371696e-04,1.006750238730091951e-08
3.006507396697998047e+00,4.751675605773925781e+00,9.236101992428302765e-03,3.458035659790039062e+01,7.777871360303834081e-05,6.297785876085981727e-05,1.056742286682128906e+01
3.743392066509216238e-23,3.203748030755626530e-11,3.072698128922524141e-12,2.048758230665907731e-14,2.048758230665907731e-14,1.026904933700348299e-13,4.495332057985468310e-12
0.000000000000000000e+00,8.201241302490234375e+01,1.509046875000000000e+03,1.780906644377466819e-09,1.427583939950238801e-09,1.638785600662231445e-01,1.631025373935699463e-01
9.332523376315293717e-08,0.000000000000000000e+00,9.332526218486236758e-08,5.185193061828613281e+00,9.332523376315293717e-08,3.743186383076135826e-08,9.332523376315293717e-08
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.809790965509819216e-08,1.088918093591928482e-02,1.400219858624041080e-03,4.809790965509819216e-08,4.809790965509819216e-08,1.835365566194013809e-07,3.338377041472995188e-08
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.805835217237472534e-01,0.000000000000000000e+00,3.431386425001292650e-11,1.804630334056867014e-09
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,1.697869412600994110e-02,4.590758440059516943e-09,4.590758440059516943e-09,1.020137593150138855e-02,5.505657941102981567e-02
3.214129407069776789e-08,1.039508177314019122e-07,3.214129407069776789e-08,3.214129407069776789e-08,3.214129407069776789e-08,3.214129407069776789e-08,3.214129407069776789e-08
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.883405431613027758e-09,2.575717925350131526e-14
8.234219421865418553e-07,3.284286833604710409e-07,7.818782137292146217e-07,8.234219421865418553e-07,8.234219421865418553e-07,8.234219421865418553e-07,1.165818446224875515e-07
0.000000000000000000e+00,0.000000000000000000e+00,5.960343332844786346e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.022329521179199219e+01,1.548963133245706558e-02,3.465247899293899536e-02,6.511874031275510788e-03,2.513549566268920898e+00,2.097138166427612305e+00,3.141813516616821289e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.234466552734375000e-01,1.498296051025390625e+02,8.825650176000000000e+09,8.825650176000000000e+09,8.825650176000000000e+09,9.234466552734375000e-01,3.620709776878356934e-01
6.397696211934089661e-03,1.983530819416046143e-03,4.562643880490213633e-04,1.417424678802490234e-01,1.857147179543972015e-02,6.801213021390140057e-05,1.876879334449768066e-01
1.524232084193499759e-05,3.898391267284750938e-03,5.301865257933968678e-06,1.016379147768020630e-01,1.234050017728804960e-07,4.634759534383192658e-05,1.442930952180176973e-04
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.140184863625574340e-16,1.272963125967946363e-13
6.630774218750000000e+04,3.588519573211669922e+00,3.588519573211669922e+00,3.843836928000000000e+09,3.843836928000000000e+09,1.587593383789062500e+03,4.618456420898437500e+02
2.860068125000000000e+05,4.416743468027561903e-05,4.138691101074218750e+02,2.919453254435211420e-05,1.950359728652983904e-05,6.482545286417007446e-02,9.676907211542129517e-05
2.197265712311491370e-05,1.473388634622097015e-03,2.197265712311491370e-05,2.197904905187897384e-05,1.919942140579223633e+00,2.197265712311491370e-05,2.197265712311491370e-05
1.035218792821979150e-05,4.828859252929687500e+02,4.664500577894400000e+14,4.664500577894400000e+14,4.664500577894400000e+14,4.664500577894400000e+14,4.664500577894400000e+14
0.000000000000000000e+00,0.000000000000000000e+00,9.532930949620807559e-14,0.000000000000000000e+00,0.000000000000000000e+00,5.217532135504132640e-13,8.148213007097560023e-12
6.575529687500000000e+04,2.146126985549926758e+00,3.257404804229736328e+00,1.771465781250000000e+05,1.201767109375000000e+05,2.558028259277343750e+02,1.912453247070312500e+03
7.098820686340332031e+00,2.589485645294189453e+00,8.986147120594978333e-03,1.527210807800292969e+01,1.732826232910156250e+01,2.161499112844467163e-02,4.986166763305664062e+01
8.607836720332800000e+13,5.954953543680000000e+11,5.920745796403200000e+13,5.920745796403200000e+13,5.920745796403200000e+13,5.920745796403200000e+13,5.920745796403200000e+13
4.840512880640000000e+11,1.836133789062500000e+03,1.312798382489600000e+13,1.312798382489600000e+13,1.312798382489600000e+13,1.312798382489600000e+13,1.312798382489600000e+13
2.403050842285156250e+02,2.564702148437500000e+03,2.222345275878906250e+02,4.597899776000000000e+09,4.604706304000000000e+09,4.717438049316406250e+02,9.019536132812500000e+03


==> figures/CUTEST/methods.txt <==
Newton_MR
L_BFGS
Newton_CR
Newton_CG_LS
Newton_CG_LS_FW
Newton_CG_TR_Steihaug
Newton_CG_TR


==> figures/CUTEST/objVal.txt <==
2.128086566925048828e+00,2.128086566925048828e+00,2.128086566925048828e+00,2.128086566925048828e+00,2.128086566925048828e+00,2.128086566925048828e+00,2.128086566925048828e+00
1.820000076293945312e+01,1.820000076293945312e+01,1.820000076293945312e+01,1.820000076293945312e+01,1.820000076293945312e+01,1.820000076293945312e+01,1.820000076293945312e+01
0.000000000000000000e+00,0.000000000000000000e+00,8.407790785948902426e-45,9.809089250273719496e-45,9.809089250273719496e-45,1.101909816276276588e-22,8.343867127815570157e-20
1.886329345703125000e+03,1.691235656738281250e+02,1.681807556152343750e+02,9.760505706071853638e-02,9.760505706071853638e-02,9.760532528162002563e-02,9.760532528162002563e-02
7.413382083177566528e-02,3.696976602077484131e-01,3.753787279129028320e-01,5.031070113182067871e-02,5.031070113182067871e-02,5.052581429481506348e-02,5.031069368124008179e-02
8.733939361572265625e+01,8.733939361572265625e+01,8.733939361572265625e+01,8.733939361572265625e+01,8.733939361572265625e+01,8.733939361572265625e+01,8.733939361572265625e+01
8.429672122001647949e-01,5.391619205474853516e+00,5.391759395599365234e+00,6.019927859306335449e-01,6.019927859306335449e-01,6.028975248336791992e-01,6.019927859306335449e-01
6.526740193367004395e-01,2.807796096801757812e+01,2.344061851501464844e+00,6.526739597320556641e-01,6.526739597320556641e-01,6.526741981506347656e-01,6.526739597320556641e-01
8.627210998535156250e+01,4.498322010040283203e+00,1.399573832750320435e-01,1.436888705939054489e-02,1.436888705939054489e-02,1.436888612806797028e-02,1.436890009790658951e-02
6.915738582611083984e-01,3.129526376724243164e+00,6.295964717864990234e-01,1.597679704427719116e-01,1.597679704427719116e-01,1.598758846521377563e-01,1.597678959369659424e-01
2.313843555748462677e-02,3.345211029052734375e+00,2.131081558763980865e-02,1.953764259815216064e-02,1.953764259815216064e-02,1.953911036252975464e-02,1.953764259815216064e-02
1.319039877323291421e-09,1.830292718626310269e-19,5.483893894542291036e-11,2.196984727389356129e-13,2.196984727389356129e-13,6.856664541698975768e-11,6.321172426639043440e-14
0.000000000000000000e+00,1.585859870716587166e-15,1.585859870716587166e-15,1.585859870716587166e-15,1.585859870716587166e-15,1.585859870716587166e-15,1.585859870716587166e-15
4.648063476562500000e+03,1.822341992187500000e+04,1.822341992187500000e+04,4.648063476562500000e+03,4.648063476562500000e+03,3.290113769531250000e+03,3.290716796875000000e+03
1.197820968627929688e+02,1.197820968627929688e+02,1.197820968627929688e+02,1.197820968627929688e+02,1.197820968627929688e+02,1.197820968627929688e+02,1.197820968627929688e+02
2.799965337710319524e-12,4.820089376416430432e-18,1.676143668305485335e-10,5.966482191123445578e-13,5.966482191123445578e-13,1.738837409122502824e-15,2.843026912185248577e-15
3.601907394568115706e-08,2.030706713895824578e-10,4.442768840817734599e-06,6.982060074806213379e-01,2.323595806956291199e-03,4.291183358873240650e-06,4.290619472158141434e-06
1.595284912199804173e-13,0.000000000000000000e+00,1.595284912199804173e-13,1.595284912199804173e-13,1.595284912199804173e-13,1.595284912199804173e-13,1.595284912199804173e-13
4.388119220326564888e-19,4.388119220326564888e-19,4.388119220326564888e-19,4.388119220326564888e-19,4.388119220326564888e-19,4.388119220326564888e-19,4.388119220326564888e-19
3.461245361328125000e+03,4.177933593750000000e+03,3.675374023437500000e+03,3.859024902343750000e+03,3.927534667968750000e+03,3.461298095703125000e+03,3.461311035156250000e+03
8.582220312500000000e+04,8.582225000000000000e+04,8.582220312500000000e+04,8.582220312500000000e+04,8.582220312500000000e+04,8.582220312500000000e+04,8.582220312500000000e+04
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.145771728515625000e+03,1.097176391601562500e+03,9.488880004882812500e+02,1.145771728515625000e+03,1.145771728515625000e+03,1.145771728515625000e+03,1.145771728515625000e+03
5.153516502431898516e-13,5.235556386757982128e-14,2.296668443532018378e-13,2.541140317916870117e-01,5.153516502431898516e-13,5.235556386757982128e-14,1.797409741660302429e-13
1.717140960693359375e+01,1.743376159667968750e+01,1.768725013732910156e+01,1.715813255310058594e+01,1.715813255310058594e+01,1.748178672790527344e+01,1.747053146362304688e+01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.405105978250503540e-01,2.405105978250503540e-01,2.405105978250503540e-01,2.405105978250503540e-01,2.405105978250503540e-01,2.405105978250503540e-01,2.405105978250503540e-01
9.443580493333561532e-14,2.110727669306800697e-14,1.177115002692907808e-11,9.565287590026855469e+00,8.107145461682882526e-14,4.237133144346927338e-10,3.716673846400515846e-14
2.547606250000000000e+04,9.771500000000000000e+03,2.688565625000000000e+04,2.515700000000000000e+04,2.515700000000000000e+04,2.506037890625000000e+04,2.508405664062500000e+04
7.731990814208984375e-01,7.731990814208984375e-01,7.731990814208984375e-01,7.731990814208984375e-01,7.731990814208984375e-01,7.731990814208984375e-01,7.731990814208984375e-01
3.764145750000000000e+06,3.764145750000000000e+06,3.764145750000000000e+06,3.764145750000000000e+06,3.764145750000000000e+06,3.764145750000000000e+06,3.764145750000000000e+06
1.651625148952007294e-02,9.570327401161193848e-02,1.073210909962654114e-01,1.638777367770671844e-02,1.638777367770671844e-02,1.645867154002189636e-02,1.638756133615970612e-02
7.267154433776568112e-09,7.479406463062332477e-07,4.259348497726023197e-04,4.516756302308522208e-09,6.920787276598616700e-10,5.495574047914564275e-12,2.891108880076487253e-11
1.242634207010269165e-01,7.278990745544433594e-02,1.319485902786254883e-01,1.973354071378707886e-01,2.871158358175307512e-06,5.592878048708838090e-13,1.935004348592450629e-13
5.120377295497746672e-07,5.120377295497746672e-07,5.120385822010575794e-07,5.120377295497746672e-07,5.120377295497746672e-07,5.120377295497746672e-07,5.120377295497746672e-07
2.450385689735412598e-01,4.161949753761291504e-01,2.576896548271179199e-01,3.815362453460693359e-01,2.442223727703094482e-01,2.445320636034011841e-01,2.433392852544784546e-01
3.185717468261718750e+02,3.738326110839843750e+02,1.376207128906250000e+04,4.421097656250000000e+04,3.244938354492187500e+02,3.738326416015625000e+02,3.185717468261718750e+02
8.840662220800000000e+11,2.549759753648576238e-17,7.618069790720000000e+11,9.888150978560000000e+11,6.324136181760000000e+11,2.549759753648576238e-17,2.549759753648576238e-17
7.711852073669433594e+00,7.711852073669433594e+00,7.711852073669433594e+00,7.711852073669433594e+00,7.711852073669433594e+00,7.711852073669433594e+00,7.711852073669433594e+00
8.033980407605614224e-40,0.000000000000000000e+00,0.000000000000000000e+00,9.326382646662609768e-22,9.326382646662609768e-22,7.889871229658471673e-26,1.713058787341740396e-25
2.054297887355005514e-08,1.611719646632536751e-08,3.187949687344371341e-06,1.469341921620070934e-03,4.346553396317176521e-06,4.389925578607289935e-08,1.611898881037632236e-08
1.798693905584514141e-03,1.876677945256233215e-02,4.236746171955019236e-04,1.185887400060892105e-02,3.075056010857224464e-04,4.236746171955019236e-04,1.564502832479774952e-03
2.537833251953125000e+02,2.595802001953125000e+02,1.243621826171875000e+02,1.243621826171875000e+02,1.243621826171875000e+02,1.243621826171875000e+02,1.243621826171875000e+02
7.276071093750000000e+04,1.417865856000000000e+09,5.837371875000000000e+05,1.377687343750000000e+05,1.375675468750000000e+05,8.794586181640625000e+01,8.794585418701171875e+01
1.004040598869323730e+00,1.007618546485900879e+00,1.004040598869323730e+00,1.004040598869323730e+00,1.004040598869323730e+00,1.004040598869323730e+00,1.004040598869323730e+00
4.465895019531250000e+03,4.759555175781250000e+03,6.068209228515625000e+02,7.546468079090118408e-02,7.546468079090118408e-02,6.451095703125000000e+03,6.451095703125000000e+03
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.317308310419321060e-03,4.317308310419321060e-03,4.317308310419321060e-03,4.317308310419321060e-03,4.317308310419321060e-03,4.317308310419321060e-03,4.317308310419321060e-03
7.415391504764556885e-03,7.415391504764556885e-03,7.415391504764556885e-03,7.415391504764556885e-03,7.415391504764556885e-03,7.415391504764556885e-03,7.415391504764556885e-03
1.621875315904617310e-01,1.422138065099716187e-01,8.529228216502815485e-05,1.040294051170349121e+00,1.040294051170349121e+00,2.012323304316133055e-16,3.910985313382298045e-09
1.253311836535431212e-07,4.298221483622910455e-06,4.355184955784352496e-06,9.970264434814453125e-01,4.298221028875559568e-06,2.525878883830046107e-08,2.397691246935895748e-11
2.594604248046875000e+03,3.453348388671875000e+03,4.182504394531250000e+03,2.120246337890625000e+03,1.500440063476562500e+03,2.513455322265625000e+03,2.513403808593750000e+03
3.563429558790664087e-18,6.025801121722906828e-05,6.693317118333652616e-05,1.491738288450505934e-08,1.428217903849876837e-18,6.513949302952505406e-18,6.513949302952505406e-18
2.851585769653320312e+01,2.851585769653320312e+01,2.851585769653320312e+01,2.851585769653320312e+01,2.851585769653320312e+01,2.851585769653320312e+01,2.851585769653320312e+01
1.123003357861307450e-06,7.855350122554227710e-05,6.218475755304098129e-05,4.269556105136871338e-01,3.226700573577545583e-05,3.808833571383729577e-05,2.890773976105265319e-05
2.593499448266811669e-05,1.074119282407082210e-08,1.227273751283064485e-04,5.709633231163024902e-03,1.278287186323723290e-06,7.901933713583275676e-06,4.890370632892881986e-07
2.399460000000000000e+05,1.271098000000000000e+06,1.271090250000000000e+06,2.399460000000000000e+05,2.399460000000000000e+05,1.270486625000000000e+06,1.270486625000000000e+06
1.019434843750000000e+05,8.794647979736328125e+01,5.612298750000000000e+05,1.622699687500000000e+05,1.501009375000000000e+05,8.794585418701171875e+01,8.794609832763671875e+01
1.417647338867187500e+03,3.816657958984375000e+03,4.881136875000000000e+05,2.609495849609375000e+03,1.586784179687500000e+03,3.497398750000000000e+05,3.497398750000000000e+05
1.627313467906787992e-04,3.131654874657940901e-12,5.821172363281250000e+03,3.555183057668553914e-12,3.555183057668553914e-12,3.621861816406250000e+03,3.621861816406250000e+03
1.122731704711914062e+02,1.122731704711914062e+02,1.122731704711914062e+02,1.122731704711914062e+02,1.122731704711914062e+02,1.122731704711914062e+02,1.122731704711914062e+02
2.815168210308291452e-15,2.815168210308291452e-15,2.815168210308291452e-15,2.815168210308291452e-15,2.815168210308291452e-15,2.815168210308291452e-15,2.815168210308291452e-15
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.140918286518803817e-32,3.573284309717891871e-24,3.772124911232077821e-16,1.633887481689453125e+01,1.072056511530326404e-19,5.220050601625544906e-14,1.158608722945874379e-16
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.581826814562688341e-26,1.581826814562688341e-26,5.161753846889620854e-19,2.456344623731010688e-19
1.526731881313025951e-03,7.862313985824584961e-01,3.947183489799499512e-02,6.760762400000000000e+07,3.755825385451316833e-02,4.948598798364400864e-04,5.177646526135504246e-04
4.042521953582763672e+00,1.366861343383789062e+01,4.042521953582763672e+00,8.125364303588867188e+00,4.042521953582763672e+00,4.042521953582763672e+00,4.042521953582763672e+00
5.117553906250000000e+04,4.698181640625000000e+04,4.719295312500000000e+04,5.108275390625000000e+04,5.108275390625000000e+04,4.719295312500000000e+04,4.719295312500000000e+04
5.475111770629882812e+01,5.475111770629882812e+01,5.475111770629882812e+01,5.475111770629882812e+01,5.475111770629882812e+01,1.712780356407165527e+00,1.712780356407165527e+00
1.997866183519363403e-01,2.387106475830078125e+02,8.541168800000000000e+07,8.541168800000000000e+07,8.541168800000000000e+07,1.997866183519363403e-01,1.997866183519363403e-01
1.828627347946166992e+00,1.690426766872406006e-01,1.828627347946166992e+00,1.828627347946166992e+00,1.828627347946166992e+00,1.690426766872406006e-01,1.690426766872406006e-01
4.344349801540374756e-01,1.823215633630752563e-01,1.823215633630752563e-01,1.823215633630752563e-01,1.823215633630752563e-01,1.823215633630752563e-01,1.823215633630752563e-01
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.608193814754486084e+00,1.000000238418579102e+00,2.904125273227691650e+00,1.000000119209289551e+00,1.000000119209289551e+00,1.000000119209289551e+00,1.000000119209289551e+00
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.577565529397445683e-32,5.577565529397445683e-32,5.048709793414475555e-29,2.145954097690822834e-24
2.000000000000000000e+01,2.000000000000000000e+01,2.000000000000000000e+01,2.000000000000000000e+01,2.000000000000000000e+01,2.000000000000000000e+01,2.000000000000000000e+01
5.744384765625000000e+00,5.744384765625000000e+00,5.744384765625000000e+00,5.744384765625000000e+00,5.744384765625000000e+00,5.744384765625000000e+00,5.744384765625000000e+00
2.044502206491473847e-32,7.521881175919678152e-26,1.686756264871592083e-16,4.516618755806351375e-20,4.516618755806351375e-20,1.060731336194618550e-18,9.192044556995520037e-17
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.151055494323372841e-03,0.000000000000000000e+00,1.482835845825003564e-24,7.084000511168631801e-26
7.765187043696641922e-02,4.001000151038169861e-02,1.869375471616080078e+12,1.869375471616080078e+12,1.869375471616080078e+12,1.869375471616080078e+12,1.869375471616080078e+12
6.388912023123222150e-14,6.388912023123222150e-14,6.388912023123222150e-14,6.388912023123222150e-14,6.388912023123222150e-14,6.388912023123222150e-14,6.388912023123222150e-14
0.000000000000000000e+00,2.317405009095645158e-18,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.340651621856657568e-19,4.496049229664601094e-19
8.128422656250000000e+04,1.950914375000000000e+05,2.248521406250000000e+05,2.272878281250000000e+05,1.135815125000000000e+06,1.347182000000000000e+06,1.347182000000000000e+06
1.608172988891601562e+01,1.608172988891601562e+01,1.608172988891601562e+01,1.608172988891601562e+01,1.608172988891601562e+01,1.608172988891601562e+01,1.608172988891601562e+01
0.000000000000000000e+00,1.637349564485224626e-27,0.000000000000000000e+00,3.236999452590327434e-43,3.236999452590327434e-43,3.563596466713053669e-23,8.353357303734576596e-23
1.175472167968750000e+03,1.175472290039062500e+03,1.175472167968750000e+03,1.175472167968750000e+03,1.175472167968750000e+03,1.175472167968750000e+03,1.175472167968750000e+03
2.155363922119140625e+02,9.984081420898437500e+02,1.065761718750000000e+03,2.982934875488281250e+02,4.418890075683593750e+02,1.464261352539062500e+03,2.620067749023437500e+02
3.990415573120117188e+01,3.990415573120117188e+01,3.991693115234375000e+01,3.990415573120117188e+01,3.990415573120117188e+01,3.990415573120117188e+01,3.990415573120117188e+01
3.526195287704467773e-01,9.007326134957693853e-12,1.051923218670092197e-11,1.023995727539062500e+03,1.023995727539062500e+03,1.217310557910522562e-10,3.168627860095085680e-10
1.646686523437500000e+03,1.646686767578125000e+03,1.646686523437500000e+03,1.646686523437500000e+03,1.646686523437500000e+03,1.646686523437500000e+03,1.646686523437500000e+03
6.171418102707314571e-15,2.693958377891352311e-16,5.379045297475774248e-29,2.768326759338378906e+01,6.186426679499713518e-15,7.546661727605638581e-14,1.932727405263638720e-19
4.874505996704101562e+00,7.233007431030273438e+00,3.937928676605224609e+00,3.356205444335937500e+02,1.455767345428466797e+01,3.875546455383300781e+00,3.832641601562500000e+00
3.772990417480468750e+01,3.772990417480468750e+01,3.774984741210937500e+01,3.772990417480468750e+01,3.772990417480468750e+01,3.772990417480468750e+01,3.772990417480468750e+01
1.324973201751708984e+01,1.127835273742675781e+01,1.127835178375244141e+01,1.266351985931396484e+01,1.266351985931396484e+01,5.989559936523437500e+01,5.989559936523437500e+01
2.518885937500000000e+04,2.518885937500000000e+04,2.518885937500000000e+04,2.518885937500000000e+04,2.518885937500000000e+04,2.518885937500000000e+04,2.518885937500000000e+04
4.822135815629735589e-05,1.916203018481610343e-07,1.814524210885792854e-07,7.673231506347656250e+01,8.176916708180215210e-06,1.963151774475591083e-08,7.158509163218695903e-08
0.000000000000000000e+00,3.204650433907829665e-11,6.830527463086433215e-12,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.623043060302734375e+00,9.623040199279785156e+00,1.008704948425292969e+01,9.620871543884277344e+00,9.620871543884277344e+00,9.623036384582519531e+00,9.622972488403320312e+00
2.846274567574374563e-21,3.431643871517654765e-16,7.875658458722512023e-11,1.773832545692161089e-13,6.887689438756725837e-17,9.774050712585449219e+00,9.774050712585449219e+00
0.000000000000000000e+00,2.686845971405782407e-12,1.317772713865794643e-12,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.255604095458984375e+02,2.255604095458984375e+02,2.255604095458984375e+02,2.255604095458984375e+02,2.255604095458984375e+02,2.255604095458984375e+02,2.255604095458984375e+02
1.373905517578125000e+03,1.373905883789062500e+03,1.373905517578125000e+03,1.373905517578125000e+03,1.373905517578125000e+03,1.373905517578125000e+03,1.373905517578125000e+03
2.328419036865234375e+02,9.044120117187500000e+03,4.510921875000000000e+03,4.759608398437500000e+03,4.269196777343750000e+03,5.198724609375000000e+03,3.897014465332031250e+02
1.026489990234375000e+03,1.168395605468750000e+04,6.315393066406250000e+03,1.227428710937500000e+03,1.649228637695312500e+03,8.832723388671875000e+02,8.722138671875000000e+02
1.246766815185546875e+02,1.239235534667968750e+02,1.247041473388671875e+02,1.245641479492187500e+02,1.246575775146484375e+02,1.247150421142578125e+02,1.247150421142578125e+02
1.229078883059297053e-41,3.402736534381667344e-13,0.000000000000000000e+00,4.635126672215901909e-34,4.635126672215901909e-34,1.987638627005235059e-19,2.627483668922912177e-24
2.553431633446578877e-31,1.454318709199586788e-19,1.401298464324817071e-45,1.401298464324817071e-45,1.401298464324817071e-45,2.513036295195577733e-21,1.230239562635968587e-22
0.000000000000000000e+00,3.363363165820204430e-28,0.000000000000000000e+00,7.559955055201851417e-32,7.559955055201851417e-32,1.203598843818086274e-20,1.087853939998702913e-23
2.537881300668232143e-05,9.436503205506596714e-07,3.070479142479598522e-04,2.548701013438403606e-04,2.548701013438403606e-04,5.395459011197090149e-04,1.677878899499773979e-04
4.711627777638400000e+13,4.711627777638400000e+13,4.711627777638400000e+13,4.711627777638400000e+13,4.711627777638400000e+13,4.711627777638400000e+13,4.711627777638400000e+13
3.283981753199327613e-09,9.874368060991400853e-07,2.574654217823990621e-06,5.114025043440051377e-07,5.114025043440051377e-07,5.174518946660100482e-07,4.441945975486305542e-07
0.000000000000000000e+00,1.223953290718782227e-06,5.255728865449782461e-07,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,2.140632757568563977e-20,0.000000000000000000e+00,6.462348535570528710e-27,6.462348535570528710e-27,9.480064968877362931e-21,8.710438032382126385e-23
9.686175733804702759e-03,9.686175733804702759e-03,9.686175733804702759e-03,9.686175733804702759e-03,9.686175733804702759e-03,9.686175733804702759e-03,9.686175733804702759e-03
8.729229736328125000e+02,8.729232177734375000e+02,8.729229736328125000e+02,8.729229736328125000e+02,8.729229736328125000e+02,8.729229736328125000e+02,8.729229736328125000e+02
3.569696903228759766e+00,3.569696903228759766e+00,3.569696903228759766e+00,3.569696903228759766e+00,3.569696903228759766e+00,3.569696903228759766e+00,3.569696903228759766e+00
4.521233749389648438e+01,3.327367039673845284e-06,7.255489937961101532e-03,7.152998046875000000e+03,1.642107696533203125e+02,3.663435205817222595e-02,1.043050214648246765e-01
4.926649093627929688e+00,7.300767898559570312e+00,2.191091537475585938e+00,1.639433227539062500e+03,4.151809310913085938e+01,4.883427754975855350e-05,8.589163189753890038e-04
5.731744475611288622e-15,6.034731548975940871e-15,5.747630578537043025e-15,5.731744475611288622e-15,5.731744475611288622e-15,5.733178502390990153e-15,5.739250034556908978e-15
1.084200000000000000e+04,1.084200000000000000e+04,1.430037719726562500e+03,1.084400000000000000e+04,1.084200000000000000e+04,1.334269653320312500e+03,1.370005615234375000e+03
7.873903978117427316e-21,2.134198520249123180e-20,1.592882156989045293e-20,1.291114471846839907e-20,1.291114471846839907e-20,9.751141102898939899e-19,3.289669508024688110e-20
1.000000000000000000e+00,4.949586791992187500e+02,4.949586791992187500e+02,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.001194992065429688e+02
9.900537133216857910e-01,1.036923646926879883e+00,9.999350309371948242e-01,1.039891362190246582e+00,9.898968935012817383e-01,9.898968935012817383e-01,9.898968935012817383e-01
9.962547302246093750e+01,9.962546539306640625e+01,1.028342824960000000e+11,1.028342824960000000e+11,1.028342824960000000e+11,1.028342824960000000e+11,1.028342824960000000e+11
0.000000000000000000e+00,4.088845173555455403e-08,8.881784197001252323e-10,2.050377929687500000e+03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.208432577550411224e-02,3.746026067119601066e-08,4.679612466134130955e-04,2.569660186767578125e+00,1.786814443767070770e-02,7.064709207043051720e-04,3.394910367205739021e-03
8.480899810791015625e+00,5.132601261138916016e-01,5.054999589920043945e-01,1.216805114746093750e+02,1.413629150390625000e+01,5.054988861083984375e-01,5.054986476898193359e-01
3.735420393141675177e-12,2.942598595345735646e-11,3.706763194999407318e-12,3.776224992424470628e-12,3.776224992424470628e-12,3.945704440261321722e-12,3.945704440261321722e-12
1.485992578986738977e-10,3.039386964331924901e-09,1.344989675189367517e-09,8.516309356689453125e+01,1.485992578986738977e-10,1.812562322456301445e-10,1.485992578986738977e-10
3.945830207713330040e-12,4.123537448996739130e-12,9.947551810052246424e-11,3.769924043078853870e-12,3.769924043078853870e-12,3.945704440261321722e-12,3.945704440261321722e-12
2.987032843293491169e-09,2.212512754340423271e-06,2.092868271574843675e-06,9.971992969512939453e-01,4.665565711547969840e-10,1.590727549682924291e-10,1.951828920709886006e-09
2.018964005401358008e-04,2.026552101597189903e-04,2.064080035779625177e-04,2.018964005401358008e-04,2.018964005401358008e-04,2.018964005401358008e-04,2.018964005401358008e-04
3.866053302772343159e-04,2.070201236466514677e-20,8.083311513473745435e-06,7.053373437500000000e+04,2.632655669003725052e-03,2.542973925301339477e-05,3.010891487065237015e-05
1.957780609130859375e+02,3.673569107055664062e+01,4.388276290893554688e+01,8.123558593750000000e+04,2.100669403076171875e+02,7.961692810058593750e+01,7.961692810058593750e+01
1.011254730224609375e+02,1.011254730224609375e+02,6.310779289600000000e+11,6.310779289600000000e+11,6.310779289600000000e+11,6.310779289600000000e+11,6.310779289600000000e+11
1.285800771411160781e-10,3.320980157539565880e-10,7.396862983233276623e-11,3.237587158203125000e+03,1.150608774924677391e-10,4.232336703324790506e-11,4.339850007140100274e-11
1.184600000000000000e+04,1.184600000000000000e+04,3.040020141601562500e+02,1.942698242187500000e+03,1.816000000000000000e+03,1.092375195312500000e+04,1.092375195312500000e+04
6.248958781361579895e-02,6.248958781361579895e-02,6.248958781361579895e-02,6.248958781361579895e-02,6.248958781361579895e-02,6.248958781361579895e-02,6.248958781361579895e-02
2.000625781250000000e+04,2.000625781250000000e+04,2.000625781250000000e+04,2.000625781250000000e+04,2.000625781250000000e+04,2.000625781250000000e+04,2.000625781250000000e+04
9.908539917377612305e-13,1.618814689245237522e-18,4.297280184160552060e-20,1.003327178955078125e+01,3.743499829826312767e-17,8.082050376022729354e-19,1.259981154580319889e-19
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.206923675537109375e+01,1.506933133832433214e-09,3.747562686839955859e-06,2.635999441146850586e+00,5.873916625976562500e+00,3.063605333863961278e-07,3.227783367037773132e-03
6.586331939697265625e+01,1.991838455200195312e+00,3.706916272640228271e-01,3.445944335937500000e+03,2.058110427856445312e+01,1.543834805488586426e-03,3.042257130146026611e-01
3.711708068847656250e+02,2.564530639648437500e+02,2.412307434082031250e+02,2.938632324218750000e+03,2.975130920410156250e+02,2.171394195556640625e+02,2.150585937500000000e+02
1.188778187000139042e-09,1.655473425010711708e-09,1.743669097997724293e-09,1.188778187000139042e-09,1.188778187000139042e-09,1.430574325667066660e-09,1.190199272471659242e-09
5.756266574508117628e-09,9.958912805529962498e-09,2.378568296990124509e-06,1.873649146943989763e-08,1.873649146943989763e-08,4.631515171382716289e-09,4.327403857473655080e-08
0.000000000000000000e+00,1.362919110903249020e-08,1.327369880677053970e-09,4.079522656250000000e+04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,4.732677028052023616e-10,3.592646180550218560e-10,1.032435297966003418e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
6.081591875000000000e+05,6.081591875000000000e+05,6.081591875000000000e+05,3.082641250000000000e+06,6.081591875000000000e+05,6.081591875000000000e+05,6.081591875000000000e+05
2.000000000000000000e+02,2.000000000000000000e+02,2.000000000000000000e+02,2.000000000000000000e+02,2.000000000000000000e+02,2.000000000000000000e+02,2.000000000000000000e+02
3.496632385253906250e+02,3.397237854003906250e+02,3.608091125488281250e+02,2.997157958984375000e+03,3.489883117675781250e+02,3.203486328125000000e+02,3.250699462890625000e+02
4.931612908840179443e-01,4.931623637676239014e-01,4.931612908840179443e-01,4.931612908840179443e-01,4.931612908840179443e-01,4.931612908840179443e-01,4.931612908840179443e-01
0.000000000000000000e+00,2.191170578313972328e-09,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.818474731445312500e+02,1.081616821289062500e+03,7.310604858398437500e+02,3.531239501953125000e+03,7.171242675781250000e+02,7.181041259765625000e+02,7.224130249023437500e+02
1.000000000000000000e+00,1.000001192092895508e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000596046447754e+00,1.000000000000000000e+00
2.121040771484375000e+03,2.110218750000000000e+03,2.110218750000000000e+03,2.122875000000000000e+03,2.109375000000000000e+03,2.110218750000000000e+03,2.122875000000000000e+03
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.765469000000000000e+06,6.757050000000000000e+06,6.757014000000000000e+06,6.863755500000000000e+06,6.765469000000000000e+06,6.757014000000000000e+06,6.757014000000000000e+06
1.244027199617882939e-31,9.067585109146219374e-16,3.837733701046231773e-16,4.548121697699653916e-23,4.548121697699653916e-23,6.555817959555550710e-17,5.211311788351321279e-19
1.000000000000000000e+00,1.000000953674316406e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000476837158203e+00,1.000000000000000000e+00
1.262177448353618889e-29,5.783116173441182895e-12,6.253123975228948480e+17,6.717700617997479640e-09,6.717700617997479640e-09,6.696990878518604973e-11,3.214123855954653664e-09
1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01,1.000000000000000000e+01
9.989473876953125000e+02,9.989486083984375000e+02,9.989486083984375000e+02,9.989714965820312500e+02,9.989473876953125000e+02,9.989473876953125000e+02,9.989475097656250000e+02
1.000445937500000000e+06,1.000653562500000000e+06,1.000434187500000000e+06,1.121843250000000000e+06,1.000441562500000000e+06,1.000424937500000000e+06,1.000420875000000000e+06
1.000000000000000000e+00,1.000001907348632812e+00,1.000000000000000000e+00,1.336715579032897949e+00,1.000000000000000000e+00,1.000001788139343262e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000953674316406e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000357627868652e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000834465026855e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000476837158203e+00,1.000000000000000000e+00
3.985753515625000000e+04,4.018315625000000000e+04,4.018300000000000000e+04,3.985753515625000000e+04,3.985753515625000000e+04,3.985762500000000000e+04,3.985766796875000000e+04
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.476131469726562500e+03,1.976151123046875000e+03,1.479625854492187500e+03,1.294322802734375000e+04,1.471884521484375000e+03,1.483529296875000000e+03,1.574439086914062500e+03
7.351300781250000000e+03,7.351302246093750000e+03,7.351300781250000000e+03,7.413532226562500000e+03,7.351300781250000000e+03,7.351300781250000000e+03,7.351300781250000000e+03
5.002863407135009766e-01,5.003842115402221680e-01,5.006715953350067139e-01,5.004134774208068848e-01,5.004134774208068848e-01,5.007672309875488281e-01,5.002918839454650879e-01
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.973605566406250000e+04,1.931293750000000000e+04,2.052715283203125000e+04,1.428274414062500000e+04,1.996804101562500000e+04,2.278743164062500000e+04,2.278743164062500000e+04
1.226649016289198080e+17,1.144861982993461424e-10,1.576441632595640320e+17,1.576441632595640320e+17,1.576441632595640320e+17,1.576441632595640320e+17,1.576441632595640320e+17
6.375908012677917673e-43,8.604974442986176028e-20,2.295866328420876844e-37,3.758206279013950679e-30,3.758206279013950679e-30,5.670052488206077695e-21,6.423421415943783228e-19
2.419057110495194846e-17,4.943782796335005614e-12,3.178055041352934040e-10,2.499392421747756964e-15,2.499392421747756964e-15,7.981786808950732618e-16,1.265026130790642030e-15
1.000000000000000000e+00,1.000002145767211914e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000001192092895508e+00,1.000000000000000000e+00
6.263886544871644091e-12,1.684751947325646704e-12,5.425596638630736379e-10,6.539381015857603785e-12,6.539381015857603785e-12,4.309569368032839520e-10,1.242340431917288157e-12
2.523368750000000000e+05,2.520178906250000000e+05,2.532839218750000000e+05,4.909240898437500000e+05,2.581325156250000000e+05,2.513505156250000000e+05,2.544652812500000000e+05
1.955723771667480469e+04,9.813506835937500000e+03,9.821497070312500000e+03,2.539570800781250000e+04,1.044806738281250000e+04,1.913679959106445312e+04,1.758762463378906250e+04
1.000000000000000000e+00,1.000001907348632812e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000001430511474609e+00,1.000000000000000000e+00
0.000000000000000000e+00,4.220294266445978699e-22,1.387285479681568900e-43,1.310089379549026489e-01,0.000000000000000000e+00,4.809306146553612594e-19,5.023855941734582357e-24
1.000000000000000000e+00,1.000000834465026855e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000238418579102e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000002384185791016e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000002264976501465e+00,1.000000000000000000e+00
1.000194750000000000e+06,1.000476500000000000e+06,1.000486625000000000e+06,1.348659375000000000e+06,1.000247812500000000e+06,1.000235000000000000e+06,1.000236875000000000e+06
1.000000000000000000e+00,1.000002384185791016e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000001311302185059e+00,1.000000000000000000e+00
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.589705949623091200e+17,1.300133931038801920e+17,2.599245831156531200e+17,2.600267862077486080e+17,2.600267857451722560e+17,2.600266019238871040e+17,2.600259156318617600e+17
1.159343457031250000e+04,1.160481640625000000e+04,1.159829394531250000e+04,1.716251953125000000e+04,1.160283886718750000e+04,1.160054296875000000e+04,1.159583691406250000e+04
1.158582128906250000e+04,1.158694140625000000e+04,1.158568554687500000e+04,1.721189648437500000e+04,1.158471582031250000e+04,1.158505664062500000e+04,1.158441113281250000e+04
1.000000000000000000e+00,1.000000715255737305e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000357627868652e+00,1.000000000000000000e+00
5.548668457031250000e+03,5.548668457031250000e+03,5.548668457031250000e+03,5.548668457031250000e+03,5.548668457031250000e+03,5.548668457031250000e+03,5.548668457031250000e+03
1.200328417968750000e+04,1.200328515625000000e+04,1.200328417968750000e+04,1.200328417968750000e+04,1.200328417968750000e+04,1.200328417968750000e+04,1.200328417968750000e+04
1.000000000000000000e+00,1.000002741813659668e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000001430511474609e+00,1.000000000000000000e+00
1.284762420654296875e+02,0.000000000000000000e+00,1.744382416291045956e-12,2.661865539550781250e+02,2.661865539550781250e+02,0.000000000000000000e+00,6.029197387695312500e+02
1.000000000000000000e+00,1.000002145767211914e+00,1.000000000000000000e+00,1.341768264770507812e+00,1.000000000000000000e+00,1.000001549720764160e+00,1.000000119209289551e+00
3.726583496093750000e+03,3.969232409417600138e-08,5.100152478121344757e-08,7.038460937500000000e+03,3.948040039062500000e+03,1.742680382221806212e-07,1.872550541293094284e-07
1.262177448353618889e-29,3.055778199922976057e-11,6.253123975228948480e+17,6.717698397551430389e-09,6.717698397551430389e-09,6.696990878518604973e-11,3.213832311388387097e-09
1.000000000000000000e+00,1.000002741813659668e+00,1.000000000000000000e+00,1.337506413459777832e+00,1.000000000000000000e+00,1.000000953674316406e+00,1.000000000000000000e+00
5.721179199218750000e+02,6.886918334960937500e+02,6.166530151367187500e+02,3.223994384765625000e+03,5.927134399414062500e+02,6.008447265625000000e+02,6.016362915039062500e+02
1.021265500000000000e+07,1.004962500000000000e+07,1.010191900000000000e+07,1.898953887500000000e+07,1.011742400000000000e+07,1.013927300000000000e+07,1.042769100000000000e+07
1.864537963867187500e+03,1.864537963867187500e+03,1.864537963867187500e+03,1.864537963867187500e+03,1.864537963867187500e+03,1.864537963867187500e+03,1.864537963867187500e+03
4.369388741611212109e-41,2.201592278712708306e-18,3.027382491128913839e-20,2.635630369186401367e-01,1.594029244048948235e-21,3.763504498109193196e-16,1.534517230007841318e-18
1.688215332031250000e+03,1.688215576171875000e+03,1.688215332031250000e+03,1.688215332031250000e+03,1.688215332031250000e+03,1.688215332031250000e+03,1.688215332031250000e+03
1.000226000000000000e+06,1.000320937500000000e+06,1.000451437500000000e+06,1.339375937500000000e+06,1.000200500000000000e+06,1.000258500000000000e+06,1.000258500000000000e+06
1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.098749861121177673e-02,5.504450798034667969e-01,2.451785840094089508e-02,1.016608715057373047e+01,2.451829425990581512e-02,5.464894638862460852e-05,6.892727613449096680e-01
2.923157849760429553e-30,6.981331313355852893e-16,6.965153910505581815e-17,8.563918496504842902e-20,8.563918496504842902e-20,7.515825601190633777e-19,1.096032112559543810e-16
9.049559375000000000e+04,9.057202343750000000e+04,4.992042968750000000e+04,9.049559375000000000e+04,9.049559375000000000e+04,9.049559375000000000e+04,9.049559375000000000e+04
1.127932858224767187e-08,5.642233490943908691e-01,1.127932858224767187e-08,4.969096183776855469e-01,1.127932858224767187e-08,1.127932858224767187e-08,1.127932858224767187e-08
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.078009467571973801e-04,6.667973357252776623e-04,3.536639269441366196e-04,3.078009467571973801e-04,3.078009467571973801e-04,3.078009467571973801e-04,3.078009467571973801e-04
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.656658512540161610e-04,0.000000000000000000e+00,4.055200383350494248e-23,1.235185133589093427e-16
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.154082812500000000e+05,3.154082812500000000e+05,3.154082812500000000e+05,3.154082812500000000e+05,3.154082812500000000e+05,3.154082812500000000e+05,3.154082812500000000e+05
1.000719630908080158e-17,1.046746309383470269e-16,1.000719630908080158e-17,1.000719630908080158e-17,1.000719630908080158e-17,1.000719630908080158e-17,1.000719630908080158e-17
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.868039979010030479e-19,1.658580775450906466e-28
6.615115211161537445e-08,2.546894677379896166e-07,6.615142922328232089e-08,6.615115211161537445e-08,6.615115211161537445e-08,6.615115211161537445e-08,6.615113790076065925e-08
0.000000000000000000e+00,0.000000000000000000e+00,7.407573165973957430e-11,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
7.193762660026550293e-01,2.059596538543701172e+00,2.060543298721313477e+00,1.972678184509277344e+00,2.020140886306762695e+00,7.196698188781738281e-01,7.196686863899230957e-01
6.996962428092956543e-01,6.996962428092956543e-01,6.996962428092956543e-01,6.996962428092956543e-01,6.996962428092956543e-01,6.996962428092956543e-01,6.996962428092956543e-01
2.993237495422363281e+01,3.037874603271484375e+01,1.792066944000000000e+09,1.792066944000000000e+09,1.792066944000000000e+09,2.993237495422363281e+01,2.993237495422363281e+01
1.809371709823608398e-01,5.655650049448013306e-03,2.428137362003326416e-01,1.833686232566833496e-01,1.807396709918975830e-01,2.427525371313095093e-01,1.807050853967666626e-01
6.197843322297558188e-05,6.033731915522366762e-05,6.746663711965084076e-05,1.962444512173533440e-03,9.274121839553117752e-04,6.091935574659146369e-05,6.063593536964617670e-05
0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.930380657631323784e-32,8.102176194115196393e-27
1.996401977539062500e+02,3.890764288000000000e+09,3.890764288000000000e+09,4.927182800000000000e+07,4.927182800000000000e+07,8.794587707519531250e+01,8.794585418701171875e+01
2.193421142578125000e+03,6.761789550781250000e+03,4.806930664062500000e+03,6.761808105468750000e+03,6.761808105468750000e+03,6.761836914062500000e+03,6.761870605468750000e+03
6.761788085937500000e+03,6.761788085937500000e+03,6.761788085937500000e+03,6.761788085937500000e+03,1.245513856410980225e-01,6.761788085937500000e+03,6.761788085937500000e+03
5.441263198852539062e+01,5.098399963378906250e+02,8.675907338240000000e+11,8.675907338240000000e+11,8.675907338240000000e+11,8.675907338240000000e+11,8.675907338240000000e+11
0.000000000000000000e+00,0.000000000000000000e+00,2.271919407036514000e-27,0.000000000000000000e+00,0.000000000000000000e+00,6.805660801522713048e-26,1.659834342066478730e-23
2.289802246093750000e+02,2.489547119140625000e+02,3.238837890625000000e+02,2.577697143554687500e+02,1.521715545654296875e+02,1.926409149169921875e+02,1.564472503662109375e+02
5.331442832946777344e+00,2.261515617370605469e+01,5.670677423477172852e-01,4.915701904296875000e+02,1.858988285064697266e+00,6.375468969345092773e-01,9.244451522827148438e+00
1.607130496000000000e+09,5.479292800000000000e+08,1.856870912000000000e+09,1.856870912000000000e+09,1.856870912000000000e+09,1.856870912000000000e+09,1.856870912000000000e+09
1.681595844047335938e+12,8.935667968750000000e+03,2.147247929902333594e+13,2.147247929902333594e+13,2.147247929902333594e+13,2.147247929902333594e+13,2.147247929902333594e+13
7.727613281250000000e+04,7.727614843750000000e+04,7.727613281250000000e+04,3.726109184000000000e+09,4.852580864000000000e+09,1.910683125000000000e+05,1.910683125000000000e+05


==> figures/CUTEST/problem.txt <==
PALMER5C
ZANGWIL2
HILBERTA
PALMER1C
PALMER4C
PALMER5D
PALMER7C
PALMER1D
PALMER2C
PALMER8C
PALMER3C
DENSCHND
DENSCHNC
RAT42LS
POWELLSQLS
PRICE4
LANCZOS1LS
DENSCHNF
EXP2
VESUVIALS
BROWNDEN
ROSENBR
ENSOLS
HEART8LS
BARD
S308NE
EXPFIT
GULF
BOXBODLS
S308
RAT43LS
PALMER6C
POWERSUM
HEART6LS
HATFLDE
FBRAIN3LS
HIMMELBF
BROWNBS
LSC1LS
SINEVAL
LANCZOS3LS
MGH09LS
JENSMP
MGH10LS
GROWTHLS
MISRA1BLS
BEALE
DANIWOODLS
PRICE3
POWELLBSLS
LANCZOS2LS
VESUVIOLS
HATFLDFLS
GBRAINLS
COOLHANSLS
SSI
GAUSS2LS
MEYER3
KIRBY2LS
YFITU
ENGVAL2
CLUSTERLS
WAYSEA1
RECIPELS
HELIX
ROSZMAN1LS
LSC2LS
MUONSINELS
ELATVIDU
CLIFF
BRKMCC
LOGHAIRY
ROSENBRTU
HIMMELBH
MARATOSB
DENSCHNA
HAIRY
ALLINITU
SISSER
HIMMELBB
MEXHAT
HIMMELBCLS
HIMMELBG
GAUSS1LS
JUDGE
HILBERTB
TOINTQOR
DMN15333LS
ERRINROS
BA-L1SPLS
LUKSAN12LS
HATFLDGLS
HYDCAR6LS
ERRINRSM
TRIGON2
LUKSAN13LS
WATSON
CHNRSNBM
VANDANMSLS
STRTCHDV
CHNROSNB
TOINTPSP
TOINTGOR
DIAMON2DLS
DIAMON3DLS
LUKSAN14LS
TRIDIA
TESTQUAD
DQDRTIC
DIXON3DQ
PENALTY2
KSSLS
MODBEALE
ARGTRIGLS
PENALTY1
LUKSAN22LS
LUKSAN16LS
EIGENALS
MSQRTBLS
INTEQNELS
MNISTS5LS
BROYDNBDLS
GENROSE
NONDIA
ARGLINB
SROSENBR
EIGENCLS
COATING
YATP2LS
LUKSAN21LS
YATP2CLS
BROWNAL
MANCINO
SPIN2LS
CHAINWOO
ARGLINC
CYCLOOCFLS
MNISTS0LS
OSCIPATH
BDQRTIC
BRYBND
LUKSAN11LS
EIGENBLS
MSQRTALS
SPMSRTLS
QING
EXTROSNB
WOODS
TQUARTIC
FREUROTH
ARGLINA
BROYDN3DLS
LUKSAN17LS
LIARWHD
NONMSQRT
FMINSURF
SENSORS
DIXMAANB
SINQUAD
POWER
DIXMAANH
QUARTC
TOINTGSS
EG2
CURLY10
DIXMAANJ
DIXMAANE
FMINSRF2
PENALTY3
ARWHEAD
NCB20
NCB20B
FLETCBV2
DIXMAANC
SCHMVETT
VARDIM
BOXPOWER
POWELLSG
DIXMAANM
NONDQUAR
FLETBV3M
COSINE
DIXMAANP
GENHUMPS
DIXMAANF
DIXMAANN
CURLY20
DIXMAANI
DIXMAANA
FLETCBV3
NONCVXUN
NONCVXU2
DIXMAANG
ENGVAL1
EDENSCH
DIXMAANO
FLETCHCR
DIXMAANK
SPARSINE
DQRTIC
DIXMAANL
BROYDN7D
INDEFM
BOX
VAREIGVL
CRAGGLVY
CURLY30
DIXMAAND
OSBORNEA
SPARSQUR
CHWIRUT2LS
GAUSSIAN
DEVGLA2NE
KOWOSB
BOX3
DENSCHNB
CHWIRUT1LS
WAYSEA2
DENSCHNE
HATFLDD
CUBE
VESUVIOULS
ECKERLE4LS
CERI651ELS
BIGGS6
HATFLDFL
STREG
MGH10SLS
MISRA1DLS
MISRA1ALS
NELSONLS
SNAIL
DMN37143LS
HYDC20LS
VIBRBEAM
DJTL
OSCIGRAD


==> figures/NLS/gisette/Newton_MR.txt <==
2.498505197777823872e-01,6.394478673965372506e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
6.696682505466200171e-04,2.392066083000361776e-03,3.050000000000000000e+02,6.495893001556396484e-01,1.999600000000000044e+00,0.000000000000000000e+00
1.441575109181498647e-04,3.312346870225118178e-04,4.060000000000000000e+02,8.229200839996337891e-01,1.999600000000000044e+00,0.000000000000000000e+00
7.084848198055581844e-05,4.788741712722308639e-05,4.750000000000000000e+02,1.002581119537353516e+00,1.999600000000000044e+00,0.000000000000000000e+00
3.681013213828008293e-05,1.233530324558692702e-05,5.400000000000000000e+02,1.163194894790649414e+00,1.999600000000000044e+00,0.000000000000000000e+00
2.866913242261670495e-05,5.873755203675497564e-06,5.890000000000000000e+02,1.257704257965087891e+00,1.000000000000000000e+00,0.000000000000000000e+00
2.073589288365597247e-05,3.249640989801624055e-06,6.500000000000000000e+02,1.369545221328735352e+00,1.999600000000000044e+00,0.000000000000000000e+00
1.629199873048954215e-05,1.376664958388230172e-06,7.070000000000000000e+02,1.479207038879394531e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.490150515583559518e-05,1.851881104560791574e-06,7.780000000000000000e+02,1.616634368896484375e+00,1.677721600000000000e+07,1.000000000000000000e+00
1.403000219142068943e-05,1.398427826735974181e-06,8.210000000000000000e+02,1.710500478744506836e+00,1.999600000000000044e+00,0.000000000000000000e+00
1.380602660336999382e-05,7.243837833730660699e-07,8.500000000000000000e+02,1.758506536483764648e+00,1.999600000000000044e+00,0.000000000000000000e+00
1.357943292024518125e-05,1.104008602553232166e-06,8.880000000000000000e+02,1.835953235626220703e+00,3.355443200000000000e+07,1.000000000000000000e+00
1.307848056258389181e-05,1.350991023964590540e-06,9.350000000000000000e+02,1.976758956909179688e+00,1.677721600000000000e+07,1.000000000000000000e+00
1.280562528221104235e-05,6.818601860274865158e-07,9.680000000000000000e+02,2.072929620742797852e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.256085759952524377e-05,1.795883297562027543e-07,1.023000000000000000e+03,2.190103769302368164e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.240754002011202362e-05,2.728687643956989667e-06,1.077000000000000000e+03,2.299865722656250000e+00,1.342177280000000000e+08,1.000000000000000000e+00
1.203489347022308306e-05,7.368323542397371416e-07,1.106000000000000000e+03,2.346860885620117188e+00,1.999600000000000044e+00,0.000000000000000000e+00
1.180147971634061832e-05,6.468496237170593489e-07,1.141000000000000000e+03,2.409688234329223633e+00,1.999600000000000044e+00,0.000000000000000000e+00
1.172631153562943091e-05,1.367302543184505621e-07,1.174000000000000000e+03,2.456555128097534180e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.166336539889202316e-05,5.831243830296522021e-07,1.221000000000000000e+03,2.529772758483886719e+00,6.710886400000000000e+07,1.000000000000000000e+00
1.146614221806595575e-05,2.042666710960571192e-07,1.270000000000000000e+03,2.609307765960693359e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.139951673474250295e-05,2.670759137999078763e-07,1.306000000000000000e+03,2.688815593719482422e+00,1.677721600000000000e+07,1.000000000000000000e+00
1.138475218250752457e-05,5.069735179492441009e-08,1.337000000000000000e+03,2.759982109069824219e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.126896598952961772e-05,3.078197731221279466e-07,1.385000000000000000e+03,2.865869522094726562e+00,1.342177280000000000e+08,1.000000000000000000e+00
1.120195816924666346e-05,6.710806996129759252e-08,1.426000000000000000e+03,2.963123798370361328e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.117227229038784434e-05,3.591640350439227285e-08,1.495000000000000000e+03,3.099964618682861328e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.111240780771128210e-05,9.797433464672063518e-08,1.548000000000000000e+03,3.194841861724853516e+00,1.342177280000000000e+08,1.000000000000000000e+00
1.110490083280078222e-05,1.931730079059269009e-08,1.591000000000000000e+03,3.273706912994384766e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.101631405622422745e-05,1.103447728583218648e-07,1.663000000000000000e+03,3.400161266326904297e+00,2.684354560000000000e+08,1.000000000000000000e+00
1.100853003385963227e-05,2.247455143123891955e-08,1.702000000000000000e+03,3.479963064193725586e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.099549032729786863e-05,2.669592399257047406e-08,1.791000000000000000e+03,3.654691457748413086e+00,1.999600000000000044e+00,0.000000000000000000e+00
1.098974262967098345e-05,8.496637818329788281e-09,1.856000000000000000e+03,3.818361282348632812e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.097409495076611186e-05,5.351006327485797371e-08,1.981000000000000000e+03,4.097491741180419922e+00,1.999600000000000044e+00,0.000000000000000000e+00
1.097314083194589907e-05,3.120218763245458749e-08,2.014000000000000000e+03,4.146924734115600586e+00,1.999600000000000044e+00,0.000000000000000000e+00
1.097254116543221012e-05,8.498380161588460222e-09,2.053000000000000000e+03,4.209946393966674805e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.097083876375311411e-05,3.058323852368841611e-09,2.112000000000000000e+03,4.306121826171875000e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.097041129909732455e-05,2.915682340861365183e-09,2.203000000000000000e+03,4.471550226211547852e+00,1.999600000000000044e+00,0.000000000000000000e+00
1.097018703586749482e-05,1.038143409059527889e-09,2.280000000000000000e+03,4.652624130249023438e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.096996552782294587e-05,1.163204783127285624e-09,2.405000000000000000e+03,4.968164920806884766e+00,1.999600000000000044e+00,0.000000000000000000e+00
1.096992668586483665e-05,3.529138491140228842e-10,2.482000000000000000e+03,5.128371000289916992e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.096991249180238869e-05,3.517523763026177992e-10,2.591000000000000000e+03,5.348999023437500000e+00,1.999600000000000044e+00,0.000000000000000000e+00
1.096990802976658091e-05,1.240069187609757498e-10,2.672000000000000000e+03,5.516080379486083984e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.096990498981011077e-05,1.241132872720883083e-10,2.799000000000000000e+03,5.815565109252929688e+00,1.999600000000000044e+00,0.000000000000000000e+00
1.096990431707947634e-05,4.554440583096929539e-11,2.882000000000000000e+03,6.002677202224731445e+00,1.000000000000000000e+00,0.000000000000000000e+00


==> figures/NLS/stl10/Newton_CG_LS.txt <==
2.499892640001420141e-01,7.390375595973278644e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.612354825606361272e-02,6.251741482456132926e-02,2.002000000000000000e+03,3.085685968399047852e+01,1.000000000000000000e+00,0.000000000000000000e+00
6.200868414372414858e-03,2.204136288462016022e-02,4.004000000000000000e+03,6.108529138565063477e+01,1.000000000000000000e+00,0.000000000000000000e+00
3.029296476428086984e-03,8.020436559497469767e-03,5.920000000000000000e+03,8.987779855728149414e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.935319873261237425e-03,2.939639928917968555e-03,7.234000000000000000e+03,1.094793975353240967e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.531372465422861954e-03,1.033424227211942638e-03,8.188000000000000000e+03,1.235209047794342041e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.372254422193020179e-03,3.287914569209676318e-04,8.934000000000000000e+03,1.343069114685058594e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.304466822625378842e-03,9.586853599491067083e-05,9.562000000000000000e+03,1.433644304275512695e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.271535856006407537e-03,3.832201957017945798e-05,1.014400000000000000e+04,1.517676002979278564e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.252827843942150516e-03,2.617077725295893306e-05,1.067800000000000000e+04,1.595308797359466553e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.240598207440041147e-03,2.122402175077997495e-05,1.118000000000000000e+04,1.668502607345581055e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.231647182666898311e-03,1.833486974878494326e-05,1.163600000000000000e+04,1.735089044570922852e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.224523466731556329e-03,1.648487830010802378e-05,1.207200000000000000e+04,1.798212530612945557e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.218518331272133888e-03,1.521717339653487105e-05,1.247800000000000000e+04,1.858204789161682129e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.213263216520661224e-03,1.428506945810496072e-05,1.286800000000000000e+04,1.916916551589965820e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.208554650824702212e-03,1.355177878741124786e-05,1.324800000000000000e+04,1.971833846569061279e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.204273080788547789e-03,1.294076614097798534e-05,1.361000000000000000e+04,2.024255034923553467e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.200343354621213670e-03,1.240877389107146919e-05,1.396800000000000000e+04,2.076514012813568115e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.196714730040889484e-03,1.193101242760070991e-05,1.431200000000000000e+04,2.127156784534454346e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.193350438332328473e-03,1.149301304128276341e-05,1.466000000000000000e+04,2.178191723823547363e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.190222087522792510e-03,1.108612633664241294e-05,1.499600000000000000e+04,2.227716026306152344e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.187306583507827078e-03,1.070501748044448889e-05,1.532800000000000000e+04,2.276634671688079834e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.184584390833464361e-03,1.034626075699341961e-05,1.565600000000000000e+04,2.324697654247283936e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.182038519979470561e-03,1.000754391981350069e-05,1.599000000000000000e+04,2.373646554946899414e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.179653915637951219e-03,9.687213771660230268e-06,1.631200000000000000e+04,2.420833594799041748e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.177417070324919112e-03,9.384014313637557465e-06,1.662600000000000000e+04,2.467080535888671875e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.175315767185382190e-03,9.096934501528459402e-06,1.694200000000000000e+04,2.513536884784698486e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.173338898697255401e-03,8.825118850540379054e-06,1.726000000000000000e+04,2.560334601402282715e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.171476331352532506e-03,8.567814352079687926e-06,1.757600000000000000e+04,2.607383229732513428e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.169718799282019840e-03,8.324338521434994983e-06,1.788400000000000000e+04,2.652772004604339600e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.168057816965485619e-03,8.094059835722979283e-06,1.819800000000000000e+04,2.699459168910980225e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.166485605202369864e-03,7.876385504789505459e-06,1.850600000000000000e+04,2.744982922077178955e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.164995026808370894e-03,7.670753627520212825e-06,1.880800000000000000e+04,2.789649376869201660e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.163579529819030317e-03,7.476628009162476145e-06,1.910600000000000000e+04,2.833452167510986328e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.162233096748552241e-03,7.293494623154864945e-06,1.940400000000000000e+04,2.877827234268188477e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.160950198907671586e-03,7.120859114595286710e-06,1.970800000000000000e+04,2.922661054134368896e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.159725755061591498e-03,6.958244983877598925e-06,2.001200000000000000e+04,2.968018388748168945e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.158555093882844989e-03,6.805192230028558201e-06,2.030800000000000000e+04,3.011735048294067383e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.157433919767161552e-03,6.661256318895250520e-06,2.060600000000000000e+04,3.055744857788085938e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.156358281657365308e-03,6.526007387768269551e-06,2.090200000000000000e+04,3.099439740180969238e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.155324544575127505e-03,6.399029631430646451e-06,2.120000000000000000e+04,3.143650932312011719e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.154329363601280974e-03,6.279920825717392281e-06,2.149200000000000000e+04,3.186701481342315674e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.153369660077215985e-03,6.168291962466364638e-06,2.179000000000000000e+04,3.230924005508422852e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.152442599825589421e-03,6.063766971034186261e-06,2.208600000000000000e+04,3.275050518512725830e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.151545573209935159e-03,5.965982505656157135e-06,2.237800000000000000e+04,3.318447875976562500e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.150676176870994846e-03,5.874587786947588463e-06,2.267400000000000000e+04,3.361532220840454102e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.149832196993328488e-03,5.789244476235849933e-06,2.296400000000000000e+04,3.403583514690399170e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.149011593969618845e-03,5.709626576589110768e-06,2.325600000000000000e+04,3.447137696743011475e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.148212488342337939e-03,5.635420345072910771e-06,2.354600000000000000e+04,3.490076673030853271e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.147433147913367538e-03,5.566324208389868204e-06,2.384000000000000000e+04,3.533609881401062012e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.146671975921998744e-03,5.502048673752426846e-06,2.412800000000000000e+04,3.576704797744750977e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.145927500200544322e-03,5.442316225966707118e-06,2.442000000000000000e+04,3.619050514698028564e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.145198363224787753e-03,5.386861209625381619e-06,2.471000000000000000e+04,3.662421531677246094e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.144483312983721364e-03,5.335429687303251766e-06,2.500200000000000000e+04,3.705235321521759033e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.143781194599564292e-03,5.287779274846645429e-06,2.529000000000000000e+04,3.747469692230224609e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.143090942635022591e-03,5.243678951174824067e-06,2.558200000000000000e+04,3.790971951484680176e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.142411574030161589e-03,5.202908841360069443e-06,2.587600000000000000e+04,3.834898829460144043e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.141742181616195017e-03,5.165259973047495552e-06,2.616000000000000000e+04,3.877192804813385010e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.141081928157993558e-03,5.130534011996497067e-06,2.645000000000000000e+04,3.919669892787933350e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.140430040881218118e-03,5.098542970703746518e-06,2.674000000000000000e+04,3.963125553131103516e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.139785806443724663e-03,5.069108900092755170e-06,2.702000000000000000e+04,4.003769688606262207e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.139148566314304245e-03,5.042063562735575412e-06,2.730800000000000000e+04,4.046954705715179443e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.138517712524949764e-03,5.017248091848524646e-06,2.759200000000000000e+04,4.089177756309509277e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.137892683765686372e-03,4.994512638870945211e-06,2.787600000000000000e+04,4.131515822410583496e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.137272961793621678e-03,4.973716012949063549e-06,2.815400000000000000e+04,4.172516462802886963e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.136658068130247780e-03,4.954725315007586665e-06,2.844000000000000000e+04,4.214228770732879639e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.136047561023213618e-03,4.937415568692035322e-06,2.872400000000000000e+04,4.257124676704406738e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.135441032650781439e-03,4.921669353168885592e-06,2.900600000000000000e+04,4.298881049156188965e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.134838106549007457e-03,4.907376435888795039e-06,2.928800000000000000e+04,4.341222338676452637e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.134238435243358368e-03,4.894433412004411099e-06,2.957400000000000000e+04,4.383006381988525391e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.133641698068000225e-03,4.882743349502845641e-06,2.986000000000000000e+04,4.424122233390808105e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.133047599157405855e-03,4.872215442302004963e-06,3.014000000000000000e+04,4.466260464191436768e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.132455865596195942e-03,4.862764673223395112e-06,3.042000000000000000e+04,4.508818283081054688e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.131866245714313515e-03,4.854311487057338310e-06,3.070400000000000000e+04,4.552226471900939941e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.131278507515699489e-03,4.846781475799218517e-06,3.098800000000000000e+04,4.594652676582336426e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.130692437229618812e-03,4.840105074951081653e-06,3.126600000000000000e+04,4.635421934127807617e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.130107837974695262e-03,4.834217273533867608e-06,3.155200000000000000e+04,4.676967415809631348e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.129524528526527471e-03,4.829057336382841411e-06,3.183400000000000000e+04,4.718590402603149414e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.128942342180521731e-03,4.824568538592121293e-06,3.212000000000000000e+04,4.760386698246002197e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.128361125702265254e-03,4.820697916055485659e-06,3.239800000000000000e+04,4.800634067058563232e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.127780738358397095e-03,4.817396025147628643e-06,3.267800000000000000e+04,4.842502231597900391e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.127201051021515556e-03,4.814616716794746981e-06,3.294800000000000000e+04,4.882433402538299561e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.126621945343189539e-03,4.812316924420799669e-06,3.322600000000000000e+04,4.922823348045349121e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.126043312989632658e-03,4.810456461608382550e-06,3.350400000000000000e+04,4.963935482501983643e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.125465054935039346e-03,4.808997833398645161e-06,3.377800000000000000e+04,5.003954966068267822e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.124887080807995907e-03,4.807906057564105739e-06,3.405800000000000000e+04,5.045630178451538086e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.124309308286750497e-03,4.807148497946747522e-06,3.433800000000000000e+04,5.087434766292572021e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.123731662539470978e-03,4.806694707446471528e-06,3.461000000000000000e+04,5.127996482849121094e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.123154075705932098e-03,4.806516281070237386e-06,3.488200000000000000e+04,5.167347638607025146e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.122576486417365066e-03,4.806586718779715171e-06,3.516200000000000000e+04,5.209309468269348145e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.121998839351461517e-03,4.806881296952840495e-06,3.544200000000000000e+04,5.250440983772277832e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.121421084819774735e-03,4.807376948379187578e-06,3.572200000000000000e+04,5.291312682628631592e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.120843178384970914e-03,4.808052150540300328e-06,3.600200000000000000e+04,5.331209738254547119e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.120265080505602898e-03,4.808886820846304362e-06,3.627000000000000000e+04,5.369305713176727295e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.119686756206247306e-03,4.809862220158612913e-06,3.654000000000000000e+04,5.407933716773986816e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.119108174771035703e-03,4.810960861288921649e-06,3.681200000000000000e+04,5.446767044067382812e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.118529309458755980e-03,4.812166425407833585e-06,3.708600000000000000e+04,5.487399766445159912e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.117950137237849707e-03,4.813463683340692140e-06,3.735800000000000000e+04,5.528008008003234863e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.117370638539763074e-03,4.814838422717510473e-06,3.763400000000000000e+04,5.568378796577453613e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.116790797029231343e-03,4.816277380147012366e-06,3.790800000000000000e+04,5.607643589973449707e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.116210599390190334e-03,4.817768178300389471e-06,3.818400000000000000e+04,5.647134935855865479e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.115630035126108669e-03,4.819299267899297160e-06,3.845600000000000000e+04,5.687502219676971436e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.115049096373632283e-03,4.820859872326180526e-06,3.873000000000000000e+04,5.728087308406829834e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.114467777728519668e-03,4.822439938193594901e-06,3.900600000000000000e+04,5.768531751632690430e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.113886076082928498e-03,4.824030088347889753e-06,3.928000000000000000e+04,5.808875982761383057e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.113303990473182587e-03,4.825621578297168951e-06,3.955400000000000000e+04,5.849316744804382324e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.112721521937225103e-03,4.827206255994756822e-06,3.982800000000000000e+04,5.889652113914489746e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.112138673381020361e-03,4.828776524717166076e-06,4.009600000000000000e+04,5.928813545703887939e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.111555449453229373e-03,4.830325308003479666e-06,4.036600000000000000e+04,5.968173487186431885e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.110971856427533369e-03,4.831846017843890041e-06,4.063200000000000000e+04,6.006893630027770996e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.110387902092037360e-03,4.833332524771934781e-06,4.090800000000000000e+04,6.048029789924621582e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.109803595645222733e-03,4.834779129808261558e-06,4.118200000000000000e+04,6.088324203491210938e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.109218947597963344e-03,4.836180539552205542e-06,4.145400000000000000e+04,6.127521200180053711e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.108633969681169706e-03,4.837531841543001954e-06,4.173200000000000000e+04,6.167427449226379395e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.108048674758640821e-03,4.838828482385513419e-06,4.199400000000000000e+04,6.205398221015930176e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.107463076744759790e-03,4.840066247137512940e-06,4.226600000000000000e+04,6.246296122074127197e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.106877190526682356e-03,4.841241240218692059e-06,4.253200000000000000e+04,6.286240546703338623e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.106291031890712859e-03,4.842349867175801629e-06,4.280000000000000000e+04,6.326099734306335449e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.105704617452575285e-03,4.843388818474621321e-06,4.307400000000000000e+04,6.366221423149108887e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.105117964591319007e-03,4.844355053683148222e-06,4.335400000000000000e+04,6.408458707332611084e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.104531091386623488e-03,4.845245787021944053e-06,4.362400000000000000e+04,6.448261137008666992e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.103944016559281656e-03,4.846058473820883867e-06,4.388000000000000000e+04,6.485794608592987061e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.103356759414665916e-03,4.846790797654096085e-06,4.414200000000000000e+04,6.523316621780395508e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.102769339788996173e-03,4.847440658594373454e-06,4.440000000000000000e+04,6.560127315521240234e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.102181777998250279e-03,4.848006161667443972e-06,4.465800000000000000e+04,6.598248918056488037e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.101594094789565314e-03,4.848485606481829527e-06,4.491400000000000000e+04,6.636181948184967041e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.101006311295000921e-03,4.848877477243481949e-06,4.518000000000000000e+04,6.674518575668334961e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.100418448987540432e-03,4.849180433007119892e-06,4.544000000000000000e+04,6.712149217128753662e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.099830529639220711e-03,4.849393299046115059e-06,4.569800000000000000e+04,6.749400486946105957e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.099242575281294881e-03,4.849515057864102984e-06,4.596600000000000000e+04,6.788218784332275391e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.098654608166332522e-03,4.849544841631361668e-06,4.622600000000000000e+04,6.826120722293853760e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.098066650732182304e-03,4.849481923798600952e-06,4.648800000000000000e+04,6.864882185459136963e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.097478725567716841e-03,4.849325712022027499e-06,4.674800000000000000e+04,6.903530151844024658e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.096890855380294695e-03,4.849075741059381950e-06,4.700800000000000000e+04,6.942192645072937012e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.096303062964876663e-03,4.848731666019927446e-06,4.727600000000000000e+04,6.981685626506805420e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.095715371174737574e-03,4.848293255214358218e-06,4.753400000000000000e+04,7.019779455661773682e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.095127802893719601e-03,4.847760384630872531e-06,4.779400000000000000e+04,7.057731833457946777e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.094540381009975923e-03,4.847133031443286015e-06,4.806200000000000000e+04,7.096144206523895264e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.093953128391159189e-03,4.846411268117767747e-06,4.831800000000000000e+04,7.132929773330688477e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.093366067861002320e-03,4.845595256926860273e-06,4.857400000000000000e+04,7.169606723785400391e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.092779222177257380e-03,4.844685244583675805e-06,4.883200000000000000e+04,7.206629452705383301e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.092192614010935921e-03,4.843681556634907421e-06,4.909400000000000000e+04,7.244186067581176758e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.091606265926824137e-03,4.842584592812325803e-06,4.935200000000000000e+04,7.281130440235137939e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.091020200365217527e-03,4.841394821990909634e-06,4.961000000000000000e+04,7.317991909980773926e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.090434439624839939e-03,4.840112777487905923e-06,4.987400000000000000e+04,7.355645174980163574e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.089849005846908834e-03,4.838739052571767288e-06,5.013600000000000000e+04,7.393299684524536133e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.089263921000301451e-03,4.837274296345364320e-06,5.039400000000000000e+04,7.430155172348022461e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.088679206867781534e-03,4.835719209090598474e-06,5.065200000000000000e+04,7.467026178836822510e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.088094885033246079e-03,4.834074539068206569e-06,5.091200000000000000e+04,7.504274144172668457e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.087510976869959138e-03,4.832341077765873765e-06,5.117000000000000000e+04,7.540899574756622314e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.086927503529716088e-03,4.830519657138003060e-06,5.144000000000000000e+04,7.580006062984466553e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.086344485932914505e-03,4.828611145651979797e-06,5.170400000000000000e+04,7.617540626525878906e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.085761944759483294e-03,4.826616445305005472e-06,5.196400000000000000e+04,7.654762821197509766e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.085179900440630613e-03,4.824536488045829929e-06,5.222400000000000000e+04,7.692424528598785400e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.084598373151372851e-03,4.822372233283765516e-06,5.248200000000000000e+04,7.729616203308105469e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.084017382803806719e-03,4.820124664734301673e-06,5.273600000000000000e+04,7.766812832355499268e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.083436949041083255e-03,4.817794787907757266e-06,5.299600000000000000e+04,7.804561495780944824e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.082857091232051648e-03,4.815383627703182710e-06,5.325600000000000000e+04,7.843320186138153076e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.082277828466528431e-03,4.812892225814345281e-06,5.351800000000000000e+04,7.881973052024841309e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.081699179551168189e-03,4.810321638860141056e-06,5.377200000000000000e+04,7.919072525501251221e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.081121163005888293e-03,4.807672935732541531e-06,5.402600000000000000e+04,7.956501352787017822e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.080543797060824242e-03,4.804947196231098582e-06,5.428400000000000000e+04,7.995221791267395020e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.079967099653779622e-03,4.802145508918322266e-06,5.453600000000000000e+04,8.032138578891754150e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.079391088428140319e-03,4.799268969460346663e-06,5.479000000000000000e+04,8.068994472026824951e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.078815780731221755e-03,4.796318679187671826e-06,5.504400000000000000e+04,8.107289197444915771e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.078241193613025534e-03,4.793295743315560255e-06,5.530000000000000000e+04,8.145756535530090332e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.077667343825371203e-03,4.790201269956151699e-06,5.555400000000000000e+04,8.183192598819732666e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.077094247821386470e-03,4.787036368469489898e-06,5.581400000000000000e+04,8.222713117599487305e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.076521921755323533e-03,4.783802148477826113e-06,5.606600000000000000e+04,8.260035426616668701e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.075950381482683764e-03,4.780499718841269147e-06,5.632400000000000000e+04,8.298437049388885498e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.075379642560625156e-03,4.777130186360803413e-06,5.658400000000000000e+04,8.337054653167724609e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.074809720248639730e-03,4.773694655124400676e-06,5.684200000000000000e+04,8.375443732738494873e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.074240629509467951e-03,4.770194225655751091e-06,5.709600000000000000e+04,8.412365489006042480e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.073672385010251669e-03,4.766629993687065781e-06,5.735600000000000000e+04,8.450055718421936035e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.073105001123891107e-03,4.763003049935311902e-06,5.760800000000000000e+04,8.486363172531127930e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.072538491930602206e-03,4.759314479198861327e-06,5.786400000000000000e+04,8.523264460563659668e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.071972871219655909e-03,4.755565359537814318e-06,5.811600000000000000e+04,8.559393908977508545e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.071408152491289600e-03,4.751756762075268659e-06,5.836800000000000000e+04,8.595567302703857422e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.070844348958775987e-03,4.747889750136931538e-06,5.862200000000000000e+04,8.632316093444824219e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.070281473550642026e-03,4.743965378803304240e-06,5.887400000000000000e+04,8.669038314819335938e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.069719538913029445e-03,4.739984694465991892e-06,5.912600000000000000e+04,8.707103505134582520e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.069158557412186678e-03,4.735948734351498146e-06,5.937600000000000000e+04,8.744732429981231689e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.068598541137088511e-03,4.731858526027100893e-06,5.963200000000000000e+04,8.782678799629211426e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.068039501902175864e-03,4.727715087083785803e-06,5.988400000000000000e+04,8.820732231140136719e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.067481451250216562e-03,4.723519424519336985e-06,6.013600000000000000e+04,8.858232660293579102e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.066924400455276705e-03,4.719272534515202251e-06,6.038800000000000000e+04,8.895753948688507080e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.066368360525806738e-03,4.714975401923852679e-06,6.064800000000000000e+04,8.935035116672515869e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.065813342207840931e-03,4.710628999809824594e-06,6.090000000000000000e+04,8.971383984088897705e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.065259355988310919e-03,4.706234289150759282e-06,6.115200000000000000e+04,9.007724063396453857e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.064706412098472433e-03,4.701792218251819470e-06,6.140000000000000000e+04,9.043308427333831787e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.064154520517451288e-03,4.697303722307331145e-06,6.164800000000000000e+04,9.078950355052947998e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.063603690975912976e-03,4.692769722957725175e-06,6.189800000000000000e+04,9.115809130668640137e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.063053932959858458e-03,4.688191127707649401e-06,6.215000000000000000e+04,9.153789184093475342e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.062505255714552444e-03,4.683568829375235428e-06,6.240000000000000000e+04,9.191269767284393311e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.061957668248597608e-03,4.678903705561473149e-06,6.265200000000000000e+04,9.228964467048645020e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.061411179338150618e-03,4.674196617874582671e-06,6.290400000000000000e+04,9.265898213386535645e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.060865797531305565e-03,4.669448411352569933e-06,6.315400000000000000e+04,9.303853631019592285e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.060321531152636117e-03,4.664659913694104699e-06,6.340400000000000000e+04,9.340975675582885742e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.059778388307927631e-03,4.659831934411275847e-06,6.365400000000000000e+04,9.377554948329925537e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.059236376889092493e-03,4.654965264042586803e-06,6.390400000000000000e+04,9.414324150085449219e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.058695504579294268e-03,4.650060673133266787e-06,6.415400000000000000e+04,9.450343825817108154e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.058155778858287620e-03,4.645118911416187409e-06,6.441200000000000000e+04,9.487234601974487305e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.057617207007991323e-03,4.640140706459801576e-06,6.466200000000000000e+04,9.524247131347656250e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.057079796118304358e-03,4.635126762838061368e-06,6.491400000000000000e+04,9.561005403995513916e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.056543553093186334e-03,4.630077760725188680e-06,6.516600000000000000e+04,9.598340346813201904e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.056008484657011996e-03,4.624994354682732520e-06,6.541800000000000000e+04,9.635641400814056396e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.055474597361217171e-03,4.619877172193881824e-06,6.566800000000000000e+04,9.672524135112762451e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.054941897591252188e-03,4.614726812514766810e-06,6.591800000000000000e+04,9.710015773773193359e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.054410391573856222e-03,4.609543844609409596e-06,6.616800000000000000e+04,9.746594107151031494e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.053880085384669048e-03,4.604328806079384563e-06,6.641600000000000000e+04,9.782435185909271240e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.053350984956192551e-03,4.599082201211348971e-06,6.666800000000000000e+04,9.819941835403442383e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.052823096086114366e-03,4.593804499259138165e-06,6.692200000000000000e+04,9.856587839126586914e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.052296424446006644e-03,4.588496132698430477e-06,6.717400000000000000e+04,9.895365552902221680e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.051770975590408854e-03,4.583157495248516170e-06,6.742600000000000000e+04,9.932149212360382080e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.051246754966300451e-03,4.577788940268250820e-06,6.767600000000000000e+04,9.969063303470611572e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.050723767922970590e-03,4.572390778330059781e-06,6.792800000000000000e+04,1.000602742433547974e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.050202019722281180e-03,4.566963275504300906e-06,6.818000000000000000e+04,1.004303175926208496e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.049681515549326762e-03,4.561506651613810851e-06,6.842800000000000000e+04,1.007913626670837402e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.049162260523475807e-03,4.556021077891362620e-06,6.868000000000000000e+04,1.011659232378005981e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.048644259709786281e-03,4.550506675365668846e-06,6.893000000000000000e+04,1.015362656593322754e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.048127518130773572e-03,4.544963512952131409e-06,6.918200000000000000e+04,1.019043357372283936e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.047612040778498265e-03,4.539391605701876955e-06,6.943200000000000000e+04,1.022745843648910522e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.047097832626952066e-03,4.533790913479235226e-06,6.968200000000000000e+04,1.026459703922271729e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.046584898644680297e-03,4.528161339137233476e-06,6.993400000000000000e+04,1.030068879127502441e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.046073243807601289e-03,4.522502727866151907e-06,7.018600000000000000e+04,1.033711766958236694e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.045562873111950024e-03,4.516814866073184527e-06,7.043200000000000000e+04,1.037282456874847412e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.045053791587269689e-03,4.511097480958756658e-06,7.068400000000000000e+04,1.040997375965118408e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.044546004309365077e-03,4.505350240416029560e-06,7.093600000000000000e+04,1.044709328413009644e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.044039516413111353e-03,4.499572753424420924e-06,7.118000000000000000e+04,1.048337591648101807e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.043534333105004775e-03,4.493764570818731122e-06,7.142600000000000000e+04,1.051911365747451782e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.043030459675326144e-03,4.487925187003976652e-06,7.167800000000000000e+04,1.055615252733230591e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.042527901509769737e-03,4.482054041835112101e-06,7.192600000000000000e+04,1.059269187211990356e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.042026664100386812e-03,4.476150523674779276e-06,7.217200000000000000e+04,1.062904573917388916e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.041526753055669989e-03,4.470213973008996089e-06,7.242400000000000000e+04,1.066618303537368774e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.041028174109602219e-03,4.464243686843576035e-06,7.267400000000000000e+04,1.070321249246597290e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.040530933129479516e-03,4.458238924256876398e-06,7.292200000000000000e+04,1.073974645376205444e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.040035036122314042e-03,4.452198912535516028e-06,7.316800000000000000e+04,1.077564378261566162e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.039540489239617173e-03,4.446122854489866028e-06,7.342000000000000000e+04,1.081194590568542480e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.039047298780364139e-03,4.440009936610111364e-06,7.367000000000000000e+04,1.084828425884246826e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.038555471191947906e-03,4.433859338188529742e-06,7.392000000000000000e+04,1.088520469665527344e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.038065013068936032e-03,4.427670241303750166e-06,7.417000000000000000e+04,1.092165366888046265e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.037575931149457885e-03,4.421441841685936789e-06,7.441600000000000000e+04,1.095706898212432861e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.037088232309080855e-03,4.415173360273011869e-06,7.466600000000000000e+04,1.099307635545730591e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.036601923552039157e-03,4.408864055357380981e-06,7.491800000000000000e+04,1.102968350172042847e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.036117011999736952e-03,4.402513235369593968e-06,7.516200000000000000e+04,1.106492767810821533e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.035633504876462682e-03,4.396120271731809028e-06,7.541400000000000000e+04,1.110108789920806885e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.035151409492311584e-03,4.389684612056875044e-06,7.566400000000000000e+04,1.113740629911422729e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.034670733223349995e-03,4.383205793058533330e-06,7.591000000000000000e+04,1.117259906053543091e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.034191483489117509e-03,4.376683453261523082e-06,7.616000000000000000e+04,1.120840741634368896e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.033713667727604668e-03,4.370117344838793976e-06,7.641400000000000000e+04,1.124497640848159790e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.033237293367915031e-03,4.363507344998716413e-06,7.666600000000000000e+04,1.128129373311996460e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.032762367800862903e-03,4.356853466012144044e-06,7.691400000000000000e+04,1.131667639255523682e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.032288898347816187e-03,4.350155863708198278e-06,7.715800000000000000e+04,1.135167477369308472e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.031816892228142567e-03,4.343414844710633381e-06,7.740800000000000000e+04,1.138801434755325317e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.031346356525658647e-03,4.336630871683695327e-06,7.765600000000000000e+04,1.142398270845413208e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.030877298154515755e-03,4.329804566675439609e-06,7.790400000000000000e+04,1.146005641698837280e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.030409723824982516e-03,4.322936712298673049e-06,7.815600000000000000e+04,1.149626797676086426e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.029943640009598014e-03,4.316028250909977276e-06,7.840600000000000000e+04,1.153224285602569580e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.029479052910170847e-03,4.309080281287440528e-06,7.865400000000000000e+04,1.156763326883316040e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.029015968426092668e-03,4.302094053628958587e-06,7.890000000000000000e+04,1.160254052400588989e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.028554392124409649e-03,4.295070961898755933e-06,7.914600000000000000e+04,1.163808691501617432e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.028094329212066909e-03,4.288012534759309352e-06,7.939400000000000000e+04,1.167371083259582520e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.027635784510693220e-03,4.280920424516498176e-06,7.964000000000000000e+04,1.170889879941940308e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.027178762434242162e-03,4.273796394434780215e-06,7.989000000000000000e+04,1.174469834089279175e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.026723266969747743e-03,4.266642305317208318e-06,8.013800000000000000e+04,1.178025029897689819e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.026269301661384033e-03,4.259460100268826385e-06,8.038400000000000000e+04,1.181547050237655640e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.025816869597955417e-03,4.252251789724113492e-06,8.063200000000000000e+04,1.185096740007400513e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.025365973403866279e-03,4.245019435671963412e-06,8.087800000000000000e+04,1.188600179433822632e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.024916615233570317e-03,4.237765135742166618e-06,8.113000000000000000e+04,1.192177356243133545e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.024468796769409515e-03,4.230491007816469959e-06,8.137600000000000000e+04,1.195676769971847534e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.024022519222725879e-03,4.223199175201877322e-06,8.161800000000000000e+04,1.199100419044494629e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.023577783338056654e-03,4.215891752100714219e-06,8.186400000000000000e+04,1.202606289148330688e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.023134589400186839e-03,4.208570830527284884e-06,8.211000000000000000e+04,1.206117200136184692e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.022692937243813334e-03,4.201238468100431743e-06,8.236200000000000000e+04,1.209678848266601562e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.022252826265528190e-03,4.193896677099502128e-06,8.260400000000000000e+04,1.213087764978408813e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.021814255437837778e-03,4.186547414664249914e-06,8.285600000000000000e+04,1.216630892038345337e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.021377223324905405e-03,4.179192574539544849e-06,8.310400000000000000e+04,1.220140500068664551e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.020941728099733319e-03,4.171833980079796896e-06,8.335000000000000000e+04,1.223620626926422119e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.020507767562479646e-03,4.164473378357242385e-06,8.359200000000000000e+04,1.227039905309677124e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.020075339159646610e-03,4.157112435850824986e-06,8.383200000000000000e+04,1.230423033952713013e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.019644440003878924e-03,4.149752734776906583e-06,8.407600000000000000e+04,1.233850909948348999e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.019215066894142751e-03,4.142395771169431518e-06,8.432400000000000000e+04,1.237307430982589722e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.018787216336073569e-03,4.135042953146827728e-06,8.456600000000000000e+04,1.240665089607238770e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.018360884562317329e-03,4.127695600566182673e-06,8.480800000000000000e+04,1.244013601303100586e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.017936067552703550e-03,4.120354945079481242e-06,8.505400000000000000e+04,1.247438693046569824e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.017512761054129153e-03,4.113022130965648758e-06,8.529600000000000000e+04,1.250842293739318848e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.017090960600035938e-03,4.105698216343709683e-06,8.553800000000000000e+04,1.254237930297851562e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.016670661529413613e-03,4.098384174797572989e-06,8.577800000000000000e+04,1.257569394826889038e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.016251859005253347e-03,4.091080897321871826e-06,8.602000000000000000e+04,1.260952650070190430e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.015834548032414335e-03,4.083789194526811457e-06,8.626000000000000000e+04,1.264298443078994751e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.015418723474869993e-03,4.076509798933671740e-06,8.650600000000000000e+04,1.267687406301498413e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.015004380072322262e-03,4.069243367297891554e-06,8.675200000000000000e+04,1.271069656848907471e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.014591512456165627e-03,4.061990483261099306e-06,8.699400000000000000e+04,1.274433762073516846e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.014180115164813392e-03,4.054751659641668748e-06,8.724400000000000000e+04,1.277879453659057617e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.013770182658382552e-03,4.047527341129216328e-06,8.748600000000000000e+04,1.281215041875839233e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.013361709332751340e-03,4.040317906544814594e-06,8.773400000000000000e+04,1.284620296716690063e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.012954689532995960e-03,4.033123671471641896e-06,8.798400000000000000e+04,1.288091874837875366e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.012549117566220389e-03,4.025944890612308114e-06,8.823000000000000000e+04,1.291509943723678589e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.012144987713785305e-03,4.018781760150253768e-06,8.847400000000000000e+04,1.294901487112045288e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.011742294242947869e-03,4.011634420325489115e-06,8.872200000000000000e+04,1.298343565940856934e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.011341031417909743e-03,4.004502957568370097e-06,8.896200000000000000e+04,1.301647486448287964e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.010941193510284412e-03,3.997387407354756668e-06,8.920200000000000000e+04,1.304939518928527832e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.010542774808969495e-03,3.990287756349884526e-06,8.944000000000000000e+04,1.308185569524765015e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.010145769629427950e-03,3.983203945181274000e-06,8.969000000000000000e+04,1.311583019256591797e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.009750172322357569e-03,3.976135870945953506e-06,8.992800000000000000e+04,1.314828035116195679e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.009355977281742919e-03,3.969083390297550741e-06,9.017000000000000000e+04,1.318119866371154785e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.008963178952262387e-03,3.962046321839347957e-06,9.041200000000000000e+04,1.321398263454437256e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.008571771836032360e-03,3.955024449670786037e-06,9.065000000000000000e+04,1.324613535165786743e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.008181750498665305e-03,3.948017526379217058e-06,9.089000000000000000e+04,1.327864671945571899e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.007793109574604698e-03,3.941025276472213922e-06,9.112800000000000000e+04,1.331136747837066650e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.007405843771717489e-03,3.934047400007390301e-06,9.137000000000000000e+04,1.334453527450561523e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.007019947875103551e-03,3.927083576353346344e-06,9.161000000000000000e+04,1.337729403257369995e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.006635416750095236e-03,3.920133468299824065e-06,9.185600000000000000e+04,1.341093534946441650e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.006252245344414504e-03,3.913196726133069991e-06,9.209200000000000000e+04,1.344320270538330078e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.005870428689455533e-03,3.906272992128810470e-06,9.232800000000000000e+04,1.347561954498291016e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.005489961900667443e-03,3.899361905101126919e-06,9.257000000000000000e+04,1.350828396797180176e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.005110840177013713e-03,3.892463105261151159e-06,9.281200000000000000e+04,1.354100714683532715e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.004733058799483570e-03,3.885576238938241562e-06,9.305400000000000000e+04,1.357396430730819702e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.004356613128650584e-03,3.878700963785817899e-06,9.329200000000000000e+04,1.360605139255523682e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.003981498601265888e-03,3.871836953701434374e-06,9.352800000000000000e+04,1.363816388607025146e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.003607710725888625e-03,3.864983904029742190e-06,9.377000000000000000e+04,1.367113978624343872e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.003235245077565554e-03,3.858141536731745268e-06,9.400400000000000000e+04,1.370317995071411133e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.002864097291586909e-03,3.851309605265415111e-06,9.424400000000000000e+04,1.373615024089813232e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.002494263056336304e-03,3.844487899513694604e-06,9.448600000000000000e+04,1.376951404571533203e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.002125738105296912e-03,3.837676250618028848e-06,9.472600000000000000e+04,1.380229740619659424e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.001758518208253164e-03,3.830874535260070122e-06,9.496600000000000000e+04,1.383509093761444092e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.001392599161769498e-03,3.824082679945956977e-06,9.520800000000000000e+04,1.386795997858047485e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.001027976779013395e-03,3.817300664513073839e-06,9.545200000000000000e+04,1.390133848190307617e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.000664646879026324e-03,3.810528525619357915e-06,9.568600000000000000e+04,1.393354432106018066e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.000302605275532608e-03,3.803766359392884746e-06,9.592400000000000000e+04,1.396637220382690430e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.999418477654069878e-04,3.797014323627113756e-06,9.615600000000000000e+04,1.399849460840225220e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.995823701169134073e-04,3.790272639380814058e-06,9.639200000000000000e+04,1.403115061759948730e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.992241680578457970e-04,3.783541591886781726e-06,9.662800000000000000e+04,1.406358767271041870e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.988672372636959573e-04,3.776821530736907181e-06,9.686400000000000000e+04,1.409611591100692749e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.985115733459855921e-04,3.770112869514178334e-06,9.710400000000000000e+04,1.412895839214324951e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.981571718408910766e-04,3.763416084451357330e-06,9.733800000000000000e+04,1.416078210115432739e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.978040281982912801e-04,3.756731712765487193e-06,9.757400000000000000e+04,1.419300743818283081e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.974521377713650803e-04,3.750060349856377361e-06,9.781800000000000000e+04,1.422647743940353394e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.971014958068515413e-04,3.743402646349164860e-06,9.805600000000000000e+04,1.425888432502746582e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.967520974360837786e-04,3.736759304055542625e-06,9.830000000000000000e+04,1.429161107540130615e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.964039376668927875e-04,3.730131071876451068e-06,9.853800000000000000e+04,1.432372816801071167e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.960570113764582144e-04,3.723518740813117551e-06,9.877400000000000000e+04,1.435533212184906006e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.957113133051804458e-04,3.716923138845217135e-06,9.901000000000000000e+04,1.438651871442794800e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.953668380516212874e-04,3.710345125258086677e-06,9.924800000000000000e+04,1.441831139564514160e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.950235800685483609e-04,3.703785585194080791e-06,9.948600000000000000e+04,1.445029330015182495e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.946815336601020838e-04,3.697245423501290261e-06,9.972600000000000000e+04,1.448236155033111572e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.943406929800865327e-04,3.690725558858194560e-06,9.995800000000000000e+04,1.451354324579238892e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.940010520313672781e-04,3.684226917901454327e-06,1.001940000000000000e+05,1.454522019624710083e+03,1.000000000000000000e+00,0.000000000000000000e+00


==> figures/NLS/stl10/Newton_CG_LS_FW.txt <==
2.499892640001420141e-01,7.390375595973278644e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.612354825606361272e-02,6.251741482456132926e-02,2.002000000000000000e+03,2.928591537475585938e+01,1.000000000000000000e+00,0.000000000000000000e+00
6.200868414372414858e-03,2.204136288462016022e-02,4.004000000000000000e+03,5.833562064170837402e+01,1.000000000000000000e+00,0.000000000000000000e+00
3.029296476428086984e-03,8.020436559497469767e-03,5.920000000000000000e+03,8.607319378852844238e+01,1.000000000000000000e+00,0.000000000000000000e+00
1.935319873261237425e-03,2.939639928917968555e-03,7.234000000000000000e+03,1.046089568138122559e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.531372465422861954e-03,1.033424227211942638e-03,8.188000000000000000e+03,1.179382922649383545e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.372254422193020179e-03,3.287914569209676318e-04,8.934000000000000000e+03,1.282679793834686279e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.304466822625378842e-03,9.586853599491067083e-05,9.562000000000000000e+03,1.369355430603027344e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.271535856006407537e-03,3.832201957017945798e-05,1.014400000000000000e+04,1.449362483024597168e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.252827843942150516e-03,2.617077725295893306e-05,1.067800000000000000e+04,1.523160185813903809e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.240598207440041147e-03,2.122402175077997495e-05,1.118000000000000000e+04,1.592090537548065186e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.231647182666898311e-03,1.833486974878494326e-05,1.163600000000000000e+04,1.654766080379486084e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.224523466731556329e-03,1.648487830010802378e-05,1.207200000000000000e+04,1.714456164836883545e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.218518331272133888e-03,1.521717339653487105e-05,1.247800000000000000e+04,1.769771583080291748e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.213263216520661224e-03,1.428506945810496072e-05,1.286800000000000000e+04,1.821868350505828857e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.208554650824702212e-03,1.355177878741124786e-05,1.324800000000000000e+04,1.872951219081878662e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.204273080788547789e-03,1.294076614097798534e-05,1.361000000000000000e+04,1.921993424892425537e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.200343354621213670e-03,1.240877389107146919e-05,1.396800000000000000e+04,1.970409073829650879e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.196714730040889484e-03,1.193101242760070991e-05,1.431200000000000000e+04,2.016457991600036621e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.193350438332328473e-03,1.149301304128276341e-05,1.466000000000000000e+04,2.063575305938720703e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.190222087522792510e-03,1.108612633664241294e-05,1.499600000000000000e+04,2.108786003589630127e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.187306583507827078e-03,1.070501748044448889e-05,1.532800000000000000e+04,2.153680195808410645e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.184584390833464361e-03,1.034626075699341961e-05,1.565600000000000000e+04,2.198159754276275635e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.182038519979470561e-03,1.000754391981350069e-05,1.599000000000000000e+04,2.243388330936431885e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.179653915637951219e-03,9.687213771660230268e-06,1.631200000000000000e+04,2.286913318634033203e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.177417070324919112e-03,9.384014313637557465e-06,1.662600000000000000e+04,2.329148814678192139e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.175315767185382190e-03,9.096934501528459402e-06,1.694200000000000000e+04,2.371704056262969971e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.173338898697255401e-03,8.825118850540379054e-06,1.726000000000000000e+04,2.414568955898284912e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.171476331352532506e-03,8.567814352079687926e-06,1.757600000000000000e+04,2.457566211223602295e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.169718799282019840e-03,8.324338521434994983e-06,1.788400000000000000e+04,2.499065895080566406e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.168057816965485619e-03,8.094059835722979283e-06,1.819800000000000000e+04,2.541369192600250244e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.166485605202369864e-03,7.876385504789505459e-06,1.850600000000000000e+04,2.582558836936950684e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.164995026808370894e-03,7.670753627520212825e-06,1.880800000000000000e+04,2.622986536026000977e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.163579529819030317e-03,7.476628009162476145e-06,1.910600000000000000e+04,2.662935538291931152e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.162233096748552241e-03,7.293494623154864945e-06,1.940400000000000000e+04,2.702808337211608887e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.160950198907671586e-03,7.120859114595286710e-06,1.970800000000000000e+04,2.743441290855407715e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.159725755061591498e-03,6.958244983877598925e-06,2.001200000000000000e+04,2.783890933990478516e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.158555093882844989e-03,6.805192230028558201e-06,2.030800000000000000e+04,2.823348965644836426e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.157433919767161552e-03,6.661256318895250520e-06,2.060600000000000000e+04,2.863181254863739014e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.156358281657365308e-03,6.526007387768269551e-06,2.090200000000000000e+04,2.902740235328674316e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.155324544575127505e-03,6.399029631430646451e-06,2.120000000000000000e+04,2.942522764205932617e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.154329363601280974e-03,6.279920825717392281e-06,2.149200000000000000e+04,2.981611707210540771e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.153369660077215985e-03,6.168291962466364638e-06,2.179000000000000000e+04,3.021748592853546143e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.152442599825589421e-03,6.063766971034186261e-06,2.208600000000000000e+04,3.061592473983764648e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.151545573209935159e-03,5.965982505656157135e-06,2.237800000000000000e+04,3.100944709777832031e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.150676176870994846e-03,5.874587786947588463e-06,2.267400000000000000e+04,3.141208386421203613e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.149832196993328488e-03,5.789244476235849933e-06,2.296400000000000000e+04,3.180140080451965332e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.149011593969618845e-03,5.709626576589110768e-06,2.325600000000000000e+04,3.219247307777404785e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.148212488342337939e-03,5.635420345072910771e-06,2.354600000000000000e+04,3.257979874610900879e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.147433147913367538e-03,5.566324208389868204e-06,2.384000000000000000e+04,3.297412519454956055e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.146671975921998744e-03,5.502048673752426846e-06,2.412800000000000000e+04,3.335892212390899658e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.145927500200544322e-03,5.442316225966707118e-06,2.442000000000000000e+04,3.374972507953643799e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.145198363224787753e-03,5.386861209625381619e-06,2.471000000000000000e+04,3.413761527538299561e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.144483312983721364e-03,5.335429687303251766e-06,2.500200000000000000e+04,3.452676842212677002e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.143781194599564292e-03,5.287779274846645429e-06,2.529000000000000000e+04,3.490880522727966309e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.143090942635022591e-03,5.243678951174824067e-06,2.558200000000000000e+04,3.529822061061859131e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.142411574030161589e-03,5.202908841360069443e-06,2.587600000000000000e+04,3.569391355514526367e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.141742181616195017e-03,5.165259973047495552e-06,2.616000000000000000e+04,3.607480285167694092e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.141081928157993558e-03,5.130534011996497067e-06,2.645000000000000000e+04,3.646345851421356201e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.140430040881218118e-03,5.098542970703746518e-06,2.674000000000000000e+04,3.685526859760284424e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.139785806443724663e-03,5.069108900092755170e-06,2.702000000000000000e+04,3.723192851543426514e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.139148566314304245e-03,5.042063562735575412e-06,2.730800000000000000e+04,3.762159743309020996e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.138517712524949764e-03,5.017248091848524646e-06,2.759200000000000000e+04,3.800673615932464600e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.137892683765686372e-03,4.994512638870945211e-06,2.787600000000000000e+04,3.838837292194366455e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.137272961793621678e-03,4.973716012949063549e-06,2.815400000000000000e+04,3.876338837146759033e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.136658068130247780e-03,4.954725315007586665e-06,2.844000000000000000e+04,3.914958307743072510e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.136047561023213618e-03,4.937415568692035322e-06,2.872400000000000000e+04,3.953150861263275146e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.135441032650781439e-03,4.921669353168885592e-06,2.900600000000000000e+04,3.991169667243957520e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.134838106549007457e-03,4.907376435888795039e-06,2.928800000000000000e+04,4.028867633342742920e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.134238435243358368e-03,4.894433412004411099e-06,2.957400000000000000e+04,4.067491331100463867e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.133641698068000225e-03,4.882743349502845641e-06,2.986000000000000000e+04,4.106243412494659424e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.133047599157405855e-03,4.872215442302004963e-06,3.014000000000000000e+04,4.144236083030700684e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.132455865596195942e-03,4.862764673223395112e-06,3.042000000000000000e+04,4.181747665405273438e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.131866245714313515e-03,4.854311487057338310e-06,3.070400000000000000e+04,4.219790880680084229e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.131278507515699489e-03,4.846781475799218517e-06,3.098800000000000000e+04,4.258233025074005127e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.130692437229618812e-03,4.840105074951081653e-06,3.126600000000000000e+04,4.295783331394195557e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.130107837974695262e-03,4.834217273533867608e-06,3.155200000000000000e+04,4.334460580348968506e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.129524528526527471e-03,4.829057336382841411e-06,3.183400000000000000e+04,4.372806227207183838e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.128942342180521731e-03,4.824568538592121293e-06,3.212000000000000000e+04,4.411330585479736328e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.128361125702265254e-03,4.820697916055485659e-06,3.239800000000000000e+04,4.449144492149353027e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.127780738358397095e-03,4.817396025147628643e-06,3.267800000000000000e+04,4.487006676197052002e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.127201051021515556e-03,4.814616716794746981e-06,3.294800000000000000e+04,4.523561089038848877e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.126621945343189539e-03,4.812316924420799669e-06,3.322600000000000000e+04,4.561332654953002930e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.126043312989632658e-03,4.810456461608382550e-06,3.350400000000000000e+04,4.598799197673797607e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.125465054935039346e-03,4.808997833398645161e-06,3.377800000000000000e+04,4.635694708824157715e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.124887080807995907e-03,4.807906057564105739e-06,3.405800000000000000e+04,4.673337707519531250e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.124309308286750497e-03,4.807148497946747522e-06,3.433800000000000000e+04,4.711185348033905029e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.123731662539470978e-03,4.806694707446471528e-06,3.461000000000000000e+04,4.747947914600372314e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.123154075705932098e-03,4.806516281070237386e-06,3.488200000000000000e+04,4.784709773063659668e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.122576486417365066e-03,4.806586718779715171e-06,3.516200000000000000e+04,4.822200617790222168e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.121998839351461517e-03,4.806881296952840495e-06,3.544200000000000000e+04,4.859705610275268555e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.121421084819774735e-03,4.807376948379187578e-06,3.572200000000000000e+04,4.897100946903228760e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.120843178384970914e-03,4.808052150540300328e-06,3.600200000000000000e+04,4.934658918380737305e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.120265080505602898e-03,4.808886820846304362e-06,3.627000000000000000e+04,4.970476517677307129e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.119686756206247306e-03,4.809862220158612913e-06,3.654000000000000000e+04,5.006806137561798096e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.119108174771035703e-03,4.810960861288921649e-06,3.681200000000000000e+04,5.043803970813751221e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.118529309458755980e-03,4.812166425407833585e-06,3.708600000000000000e+04,5.080668642520904541e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.117950137237849707e-03,4.813463683340692140e-06,3.735800000000000000e+04,5.117262442111968994e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.117370638539763074e-03,4.814838422717510473e-06,3.763400000000000000e+04,5.154094896316528320e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.116790797029231343e-03,4.816277380147012366e-06,3.790800000000000000e+04,5.190896255970001221e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.116210599390190334e-03,4.817768178300389471e-06,3.818400000000000000e+04,5.227642745971679688e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.115630035126108669e-03,4.819299267899297160e-06,3.845600000000000000e+04,5.263755047321319580e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.115049096373632283e-03,4.820859872326180526e-06,3.873000000000000000e+04,5.300326292514801025e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.114467777728519668e-03,4.822439938193594901e-06,3.900600000000000000e+04,5.337429776191711426e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.113886076082928498e-03,4.824030088347889753e-06,3.928000000000000000e+04,5.374313580989837646e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.113303990473182587e-03,4.825621578297168951e-06,3.955400000000000000e+04,5.410793397426605225e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.112721521937225103e-03,4.827206255994756822e-06,3.982800000000000000e+04,5.447502229213714600e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.112138673381020361e-03,4.828776524717166076e-06,4.009600000000000000e+04,5.483295030593872070e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.111555449453229373e-03,4.830325308003479666e-06,4.036600000000000000e+04,5.519473357200622559e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.110971856427533369e-03,4.831846017843890041e-06,4.063200000000000000e+04,5.555063657760620117e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.110387902092037360e-03,4.833332524771934781e-06,4.090800000000000000e+04,5.591157114505767822e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.109803595645222733e-03,4.834779129808261558e-06,4.118200000000000000e+04,5.627083330154418945e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.109218947597963344e-03,4.836180539552205542e-06,4.145400000000000000e+04,5.662739629745483398e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.108633969681169706e-03,4.837531841543001954e-06,4.173200000000000000e+04,5.699453349113464355e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.108048674758640821e-03,4.838828482385513419e-06,4.199400000000000000e+04,5.733847730159759521e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.107463076744759790e-03,4.840066247137512940e-06,4.226600000000000000e+04,5.769647190570831299e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.106877190526682356e-03,4.841241240218692059e-06,4.253200000000000000e+04,5.804592556953430176e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.106291031890712859e-03,4.842349867175801629e-06,4.280000000000000000e+04,5.839129614830017090e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.105704617452575285e-03,4.843388818474621321e-06,4.307400000000000000e+04,5.874951136112213135e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.105117964591319007e-03,4.844355053683148222e-06,4.335400000000000000e+04,5.911756546497344971e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.104531091386623488e-03,4.845245787021944053e-06,4.362400000000000000e+04,5.947100398540496826e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.103944016559281656e-03,4.846058473820883867e-06,4.388000000000000000e+04,5.980595808029174805e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.103356759414665916e-03,4.846790797654096085e-06,4.414200000000000000e+04,6.015106658935546875e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.102769339788996173e-03,4.847440658594373454e-06,4.440000000000000000e+04,6.049088029861450195e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.102181777998250279e-03,4.848006161667443972e-06,4.465800000000000000e+04,6.083252079486846924e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.101594094789565314e-03,4.848485606481829527e-06,4.491400000000000000e+04,6.117053518295288086e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.101006311295000921e-03,4.848877477243481949e-06,4.518000000000000000e+04,6.152066128253936768e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.100418448987540432e-03,4.849180433007119892e-06,4.544000000000000000e+04,6.186239144802093506e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.099830529639220711e-03,4.849393299046115059e-06,4.569800000000000000e+04,6.219932570457458496e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.099242575281294881e-03,4.849515057864102984e-06,4.596600000000000000e+04,6.254852745532989502e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.098654608166332522e-03,4.849544841631361668e-06,4.622600000000000000e+04,6.289131901264190674e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.098066650732182304e-03,4.849481923798600952e-06,4.648800000000000000e+04,6.323495526313781738e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.097478725567716841e-03,4.849325712022027499e-06,4.674800000000000000e+04,6.357832727432250977e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.096890855380294695e-03,4.849075741059381950e-06,4.700800000000000000e+04,6.392184748649597168e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.096303062964876663e-03,4.848731666019927446e-06,4.727600000000000000e+04,6.427378125190734863e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.095715371174737574e-03,4.848293255214358218e-06,4.753400000000000000e+04,6.461161799430847168e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.095127802893719601e-03,4.847760384630872531e-06,4.779400000000000000e+04,6.495265276432037354e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.094540381009975923e-03,4.847133031443286015e-06,4.806200000000000000e+04,6.530290079116821289e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.093953128391159189e-03,4.846411268117767747e-06,4.831800000000000000e+04,6.563565626144409180e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.093366067861002320e-03,4.845595256926860273e-06,4.857400000000000000e+04,6.596847133636474609e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.092779222177257380e-03,4.844685244583675805e-06,4.883200000000000000e+04,6.630361547470092773e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.092192614010935921e-03,4.843681556634907421e-06,4.909400000000000000e+04,6.664324140548706055e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.091606265926824137e-03,4.842584592812325803e-06,4.935200000000000000e+04,6.697902855873107910e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.091020200365217527e-03,4.841394821990909634e-06,4.961000000000000000e+04,6.731273176670074463e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.090434439624839939e-03,4.840112777487905923e-06,4.987400000000000000e+04,6.765114245414733887e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.089849005846908834e-03,4.838739052571767288e-06,5.013600000000000000e+04,6.798744451999664307e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.089263921000301451e-03,4.837274296345364320e-06,5.039400000000000000e+04,6.831727221012115479e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.088679206867781534e-03,4.835719209090598474e-06,5.065200000000000000e+04,6.864520199298858643e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.088094885033246079e-03,4.834074539068206569e-06,5.091200000000000000e+04,6.897859947681427002e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.087510976869959138e-03,4.832341077765873765e-06,5.117000000000000000e+04,6.930792617797851562e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.086927503529716088e-03,4.830519657138003060e-06,5.144000000000000000e+04,6.965501530170440674e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.086344485932914505e-03,4.828611145651979797e-06,5.170400000000000000e+04,6.999550814628601074e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.085761944759483294e-03,4.826616445305005472e-06,5.196400000000000000e+04,7.032958221435546875e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.085179900440630613e-03,4.824536488045829929e-06,5.222400000000000000e+04,7.066669490337371826e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.084598373151372851e-03,4.822372233283765516e-06,5.248200000000000000e+04,7.099816951751708984e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.084017382803806719e-03,4.820124664734301673e-06,5.273600000000000000e+04,7.132551343441009521e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.083436949041083255e-03,4.817794787907757266e-06,5.299600000000000000e+04,7.166315896511077881e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.082857091232051648e-03,4.815383627703182710e-06,5.325600000000000000e+04,7.200231304168701172e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.082277828466528431e-03,4.812892225814345281e-06,5.351800000000000000e+04,7.234764752388000488e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.081699179551168189e-03,4.810321638860141056e-06,5.377200000000000000e+04,7.268031630516052246e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.081121163005888293e-03,4.807672935732541531e-06,5.402600000000000000e+04,7.301208460330963135e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.080543797060824242e-03,4.804947196231098582e-06,5.428400000000000000e+04,7.334917635917663574e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.079967099653779622e-03,4.802145508918322266e-06,5.453600000000000000e+04,7.367766304016113281e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.079391088428140319e-03,4.799268969460346663e-06,5.479000000000000000e+04,7.401147997379302979e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.078815780731221755e-03,4.796318679187671826e-06,5.504400000000000000e+04,7.434509186744689941e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.078241193613025534e-03,4.793295743315560255e-06,5.530000000000000000e+04,7.468097655773162842e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.077667343825371203e-03,4.790201269956151699e-06,5.555400000000000000e+04,7.501429975032806396e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.077094247821386470e-03,4.787036368469489898e-06,5.581400000000000000e+04,7.535608291625976562e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.076521921755323533e-03,4.783802148477826113e-06,5.606600000000000000e+04,7.568313367366790771e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.075950381482683764e-03,4.780499718841269147e-06,5.632400000000000000e+04,7.602001609802246094e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.075379642560625156e-03,4.777130186360803413e-06,5.658400000000000000e+04,7.636241955757141113e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.074809720248639730e-03,4.773694655124400676e-06,5.684200000000000000e+04,7.669960031509399414e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.074240629509467951e-03,4.770194225655751091e-06,5.709600000000000000e+04,7.703326876163482666e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.073672385010251669e-03,4.766629993687065781e-06,5.735600000000000000e+04,7.737401223182678223e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.073105001123891107e-03,4.763003049935311902e-06,5.760800000000000000e+04,7.770674023628234863e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.072538491930602206e-03,4.759314479198861327e-06,5.786400000000000000e+04,7.804483830928802490e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.071972871219655909e-03,4.755565359537814318e-06,5.811600000000000000e+04,7.837574491500854492e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.071408152491289600e-03,4.751756762075268659e-06,5.836800000000000000e+04,7.870939025878906250e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.070844348958775987e-03,4.747889750136931538e-06,5.862200000000000000e+04,7.904426341056823730e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.070281473550642026e-03,4.743965378803304240e-06,5.887400000000000000e+04,7.937375288009643555e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.069719538913029445e-03,4.739984694465991892e-06,5.912600000000000000e+04,7.970215439796447754e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.069158557412186678e-03,4.735948734351498146e-06,5.937600000000000000e+04,8.002910239696502686e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.068598541137088511e-03,4.731858526027100893e-06,5.963200000000000000e+04,8.036063628196716309e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.068039501902175864e-03,4.727715087083785803e-06,5.988400000000000000e+04,8.069051816463470459e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.067481451250216562e-03,4.723519424519336985e-06,6.013600000000000000e+04,8.101903011798858643e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.066924400455276705e-03,4.719272534515202251e-06,6.038800000000000000e+04,8.134710328578948975e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.066368360525806738e-03,4.714975401923852679e-06,6.064800000000000000e+04,8.168875136375427246e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.065813342207840931e-03,4.710628999809824594e-06,6.090000000000000000e+04,8.201725614070892334e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.065259355988310919e-03,4.706234289150759282e-06,6.115200000000000000e+04,8.234777517318725586e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.064706412098472433e-03,4.701792218251819470e-06,6.140000000000000000e+04,8.267552278041839600e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.064154520517451288e-03,4.697303722307331145e-06,6.164800000000000000e+04,8.300241038799285889e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.063603690975912976e-03,4.692769722957725175e-06,6.189800000000000000e+04,8.333365018367767334e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.063053932959858458e-03,4.688191127707649401e-06,6.215000000000000000e+04,8.366798746585845947e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.062505255714552444e-03,4.683568829375235428e-06,6.240000000000000000e+04,8.400063042640686035e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.061957668248597608e-03,4.678903705561473149e-06,6.265200000000000000e+04,8.433538529872894287e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.061411179338150618e-03,4.674196617874582671e-06,6.290400000000000000e+04,8.466814146041870117e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.060865797531305565e-03,4.669448411352569933e-06,6.315400000000000000e+04,8.499787595272064209e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.060321531152636117e-03,4.664659913694104699e-06,6.340400000000000000e+04,8.532976577281951904e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.059778388307927631e-03,4.659831934411275847e-06,6.365400000000000000e+04,8.566112909317016602e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.059236376889092493e-03,4.654965264042586803e-06,6.390400000000000000e+04,8.599310631752014160e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.058695504579294268e-03,4.650060673133266787e-06,6.415400000000000000e+04,8.632284495830535889e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.058155778858287620e-03,4.645118911416187409e-06,6.441200000000000000e+04,8.666685583591461182e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.057617207007991323e-03,4.640140706459801576e-06,6.466200000000000000e+04,8.699768507480621338e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.057079796118304358e-03,4.635126762838061368e-06,6.491400000000000000e+04,8.733403589725494385e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.056543553093186334e-03,4.630077760725188680e-06,6.516600000000000000e+04,8.766698734760284424e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.056008484657011996e-03,4.624994354682732520e-06,6.541800000000000000e+04,8.799758601188659668e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.055474597361217171e-03,4.619877172193881824e-06,6.566800000000000000e+04,8.832518353462219238e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.054941897591252188e-03,4.614726812514766810e-06,6.591800000000000000e+04,8.865278713703155518e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.054410391573856222e-03,4.609543844609409596e-06,6.616800000000000000e+04,8.897877798080444336e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.053880085384669048e-03,4.604328806079384563e-06,6.641600000000000000e+04,8.930126898288726807e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.053350984956192551e-03,4.599082201211348971e-06,6.666800000000000000e+04,8.963029158115386963e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.052823096086114366e-03,4.593804499259138165e-06,6.692200000000000000e+04,8.996319675445556641e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.052296424446006644e-03,4.588496132698430477e-06,6.717400000000000000e+04,9.029392592906951904e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.051770975590408854e-03,4.583157495248516170e-06,6.742600000000000000e+04,9.062385621070861816e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.051246754966300451e-03,4.577788940268250820e-06,6.767600000000000000e+04,9.095110871791839600e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.050723767922970590e-03,4.572390778330059781e-06,6.792800000000000000e+04,9.128262057304382324e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.050202019722281180e-03,4.566963275504300906e-06,6.818000000000000000e+04,9.161169257164001465e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.049681515549326762e-03,4.561506651613810851e-06,6.842800000000000000e+04,9.193984954357147217e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.049162260523475807e-03,4.556021077891362620e-06,6.868000000000000000e+04,9.227394719123840332e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.048644259709786281e-03,4.550506675365668846e-06,6.893000000000000000e+04,9.260189464092254639e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.048127518130773572e-03,4.544963512952131409e-06,6.918200000000000000e+04,9.293451211452484131e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.047612040778498265e-03,4.539391605701876955e-06,6.943200000000000000e+04,9.326022267341613770e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.047097832626952066e-03,4.533790913479235226e-06,6.968200000000000000e+04,9.358965654373168945e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.046584898644680297e-03,4.528161339137233476e-06,6.993400000000000000e+04,9.392095882892608643e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.046073243807601289e-03,4.522502727866151907e-06,7.018600000000000000e+04,9.425331106185913086e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.045562873111950024e-03,4.516814866073184527e-06,7.043200000000000000e+04,9.457596604824066162e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.045053791587269689e-03,4.511097480958756658e-06,7.068400000000000000e+04,9.490784435272216797e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.044546004309365077e-03,4.505350240416029560e-06,7.093600000000000000e+04,9.523812422752380371e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.044039516413111353e-03,4.499572753424420924e-06,7.118000000000000000e+04,9.556026124954223633e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.043534333105004775e-03,4.493764570818731122e-06,7.142600000000000000e+04,9.588789184093475342e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.043030459675326144e-03,4.487925187003976652e-06,7.167800000000000000e+04,9.622475616931915283e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.042527901509769737e-03,4.482054041835112101e-06,7.192600000000000000e+04,9.655675578117370605e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.042026664100386812e-03,4.476150523674779276e-06,7.217200000000000000e+04,9.688681561946868896e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.041526753055669989e-03,4.470213973008996089e-06,7.242400000000000000e+04,9.722240025997161865e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.041028174109602219e-03,4.464243686843576035e-06,7.267400000000000000e+04,9.755850663185119629e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.040530933129479516e-03,4.458238924256876398e-06,7.292200000000000000e+04,9.788897156715393066e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.040035036122314042e-03,4.452198912535516028e-06,7.316800000000000000e+04,9.821681029796600342e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.039540489239617173e-03,4.446122854489866028e-06,7.342000000000000000e+04,9.855152912139892578e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.039047298780364139e-03,4.440009936610111364e-06,7.367000000000000000e+04,9.888422749042510986e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.038555471191947906e-03,4.433859338188529742e-06,7.392000000000000000e+04,9.921695091724395752e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.038065013068936032e-03,4.427670241303750166e-06,7.417000000000000000e+04,9.955134336948394775e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.037575931149457885e-03,4.421441841685936789e-06,7.441600000000000000e+04,9.987739293575286865e+02,1.000000000000000000e+00,0.000000000000000000e+00
1.037088232309080855e-03,4.415173360273011869e-06,7.466600000000000000e+04,1.002120049238204956e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.036601923552039157e-03,4.408864055357380981e-06,7.491800000000000000e+04,1.005504323482513428e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.036117011999736952e-03,4.402513235369593968e-06,7.516200000000000000e+04,1.008760589599609375e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.035633504876462682e-03,4.396120271731809028e-06,7.541400000000000000e+04,1.012118738651275635e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.035151409492311584e-03,4.389684612056875044e-06,7.566400000000000000e+04,1.015426067829132080e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.034670733223349995e-03,4.383205793058533330e-06,7.591000000000000000e+04,1.018679049968719482e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.034191483489117509e-03,4.376683453261523082e-06,7.616000000000000000e+04,1.022001635789871216e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.033713667727604668e-03,4.370117344838793976e-06,7.641400000000000000e+04,1.025364799737930298e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.033237293367915031e-03,4.363507344998716413e-06,7.666600000000000000e+04,1.028711596012115479e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.032762367800862903e-03,4.356853466012144044e-06,7.691400000000000000e+04,1.032016658067703247e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.032288898347816187e-03,4.350155863708198278e-06,7.715800000000000000e+04,1.035215901613235474e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.031816892228142567e-03,4.343414844710633381e-06,7.740800000000000000e+04,1.038541212320327759e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.031346356525658647e-03,4.336630871683695327e-06,7.765600000000000000e+04,1.041840214252471924e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.030877298154515755e-03,4.329804566675439609e-06,7.790400000000000000e+04,1.045143031358718872e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.030409723824982516e-03,4.322936712298673049e-06,7.815600000000000000e+04,1.048511005401611328e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.029943640009598014e-03,4.316028250909977276e-06,7.840600000000000000e+04,1.051827328205108643e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.029479052910170847e-03,4.309080281287440528e-06,7.865400000000000000e+04,1.055088982582092285e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.029015968426092668e-03,4.302094053628958587e-06,7.890000000000000000e+04,1.058339721679687500e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.028554392124409649e-03,4.295070961898755933e-06,7.914600000000000000e+04,1.061598957061767578e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.028094329212066909e-03,4.288012534759309352e-06,7.939400000000000000e+04,1.064877580165863037e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.027635784510693220e-03,4.280920424516498176e-06,7.964000000000000000e+04,1.068161766767501831e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.027178762434242162e-03,4.273796394434780215e-06,7.989000000000000000e+04,1.071475632429122925e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.026723266969747743e-03,4.266642305317208318e-06,8.013800000000000000e+04,1.074767462015151978e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.026269301661384033e-03,4.259460100268826385e-06,8.038400000000000000e+04,1.078028445959091187e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.025816869597955417e-03,4.252251789724113492e-06,8.063200000000000000e+04,1.081314611434936523e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.025365973403866279e-03,4.245019435671963412e-06,8.087800000000000000e+04,1.084560973644256592e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.024916615233570317e-03,4.237765135742166618e-06,8.113000000000000000e+04,1.087900460958480835e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.024468796769409515e-03,4.230491007816469959e-06,8.137600000000000000e+04,1.091158421993255615e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.024022519222725879e-03,4.223199175201877322e-06,8.161800000000000000e+04,1.094343376159667969e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.023577783338056654e-03,4.215891752100714219e-06,8.186400000000000000e+04,1.097586975812911987e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.023134589400186839e-03,4.208570830527284884e-06,8.211000000000000000e+04,1.100824527740478516e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.022692937243813334e-03,4.201238468100431743e-06,8.236200000000000000e+04,1.104161017179489136e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.022252826265528190e-03,4.193896677099502128e-06,8.260400000000000000e+04,1.107345904827117920e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.021814255437837778e-03,4.186547414664249914e-06,8.285600000000000000e+04,1.110671967983245850e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.021377223324905405e-03,4.179192574539544849e-06,8.310400000000000000e+04,1.113952949047088623e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.020941728099733319e-03,4.171833980079796896e-06,8.335000000000000000e+04,1.117197616100311279e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.020507767562479646e-03,4.164473378357242385e-06,8.359200000000000000e+04,1.120358731031417847e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.020075339159646610e-03,4.157112435850824986e-06,8.383200000000000000e+04,1.123504826068878174e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.019644440003878924e-03,4.149752734776906583e-06,8.407600000000000000e+04,1.126706636905670166e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.019215066894142751e-03,4.142395771169431518e-06,8.432400000000000000e+04,1.129973623752593994e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.018787216336073569e-03,4.135042953146827728e-06,8.456600000000000000e+04,1.133156721830368042e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.018360884562317329e-03,4.127695600566182673e-06,8.480800000000000000e+04,1.136373103380203247e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.017936067552703550e-03,4.120354945079481242e-06,8.505400000000000000e+04,1.139640832662582397e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.017512761054129153e-03,4.113022130965648758e-06,8.529600000000000000e+04,1.142842973232269287e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.017090960600035938e-03,4.105698216343709683e-06,8.553800000000000000e+04,1.146031725168228149e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.016670661529413613e-03,4.098384174797572989e-06,8.577800000000000000e+04,1.149198637008666992e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.016251859005253347e-03,4.091080897321871826e-06,8.602000000000000000e+04,1.152404078722000122e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.015834548032414335e-03,4.083789194526811457e-06,8.626000000000000000e+04,1.155599810600280762e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.015418723474869993e-03,4.076509798933671740e-06,8.650600000000000000e+04,1.158884988069534302e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.015004380072322262e-03,4.069243367297891554e-06,8.675200000000000000e+04,1.162139210700988770e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.014591512456165627e-03,4.061990483261099306e-06,8.699400000000000000e+04,1.165286165952682495e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.014180115164813392e-03,4.054751659641668748e-06,8.724400000000000000e+04,1.168606825113296509e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.013770182658382552e-03,4.047527341129216328e-06,8.748600000000000000e+04,1.171822968959808350e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.013361709332751340e-03,4.040317906544814594e-06,8.773400000000000000e+04,1.175063288211822510e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.012954689532995960e-03,4.033123671471641896e-06,8.798400000000000000e+04,1.178350985050201416e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.012549117566220389e-03,4.025944890612308114e-06,8.823000000000000000e+04,1.181599310636520386e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.012144987713785305e-03,4.018781760150253768e-06,8.847400000000000000e+04,1.184822671413421631e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.011742294242947869e-03,4.011634420325489115e-06,8.872200000000000000e+04,1.188099397659301758e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.011341031417909743e-03,4.004502957568370097e-06,8.896200000000000000e+04,1.191262469768524170e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.010941193510284412e-03,3.997387407354756668e-06,8.920200000000000000e+04,1.194421355485916138e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.010542774808969495e-03,3.990287756349884526e-06,8.944000000000000000e+04,1.197560260295867920e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.010145769629427950e-03,3.983203945181274000e-06,8.969000000000000000e+04,1.200869883537292480e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.009750172322357569e-03,3.976135870945953506e-06,8.992800000000000000e+04,1.204013832569122314e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.009355977281742919e-03,3.969083390297550741e-06,9.017000000000000000e+04,1.207203932762145996e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.008963178952262387e-03,3.962046321839347957e-06,9.041200000000000000e+04,1.210394358873367310e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.008571771836032360e-03,3.955024449670786037e-06,9.065000000000000000e+04,1.213544939517974854e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.008181750498665305e-03,3.948017526379217058e-06,9.089000000000000000e+04,1.216756927967071533e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.007793109574604698e-03,3.941025276472213922e-06,9.112800000000000000e+04,1.219913100004196167e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.007405843771717489e-03,3.934047400007390301e-06,9.137000000000000000e+04,1.223121596813201904e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.007019947875103551e-03,3.927083576353346344e-06,9.161000000000000000e+04,1.226309006452560425e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.006635416750095236e-03,3.920133468299824065e-06,9.185600000000000000e+04,1.229552006721496582e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.006252245344414504e-03,3.913196726133069991e-06,9.209200000000000000e+04,1.232643707752227783e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.005870428689455533e-03,3.906272992128810470e-06,9.232800000000000000e+04,1.235761720180511475e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.005489961900667443e-03,3.899361905101126919e-06,9.257000000000000000e+04,1.238941439867019653e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.005110840177013713e-03,3.892463105261151159e-06,9.281200000000000000e+04,1.242111971139907837e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.004733058799483570e-03,3.885576238938241562e-06,9.305400000000000000e+04,1.245289471387863159e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.004356613128650584e-03,3.878700963785817899e-06,9.329200000000000000e+04,1.248423038721084595e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.003981498601265888e-03,3.871836953701434374e-06,9.352800000000000000e+04,1.251550462007522583e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.003607710725888625e-03,3.864983904029742190e-06,9.377000000000000000e+04,1.254722807407379150e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.003235245077565554e-03,3.858141536731745268e-06,9.400400000000000000e+04,1.257793483018875122e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.002864097291586909e-03,3.851309605265415111e-06,9.424400000000000000e+04,1.260965672492980957e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.002494263056336304e-03,3.844487899513694604e-06,9.448600000000000000e+04,1.264184220314025879e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.002125738105296912e-03,3.837676250618028848e-06,9.472600000000000000e+04,1.267357716321945190e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.001758518208253164e-03,3.830874535260070122e-06,9.496600000000000000e+04,1.270539210319519043e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.001392599161769498e-03,3.824082679945956977e-06,9.520800000000000000e+04,1.273730193614959717e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.001027976779013395e-03,3.817300664513073839e-06,9.545200000000000000e+04,1.276943440198898315e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.000664646879026324e-03,3.810528525619357915e-06,9.568600000000000000e+04,1.280027359724044800e+03,1.000000000000000000e+00,0.000000000000000000e+00
1.000302605275532608e-03,3.803766359392884746e-06,9.592400000000000000e+04,1.283154707193374634e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.999418477654069878e-04,3.797014323627113756e-06,9.615600000000000000e+04,1.286225334882736206e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.995823701169134073e-04,3.790272639380814058e-06,9.639200000000000000e+04,1.289345396757125854e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.992241680578457970e-04,3.783541591886781726e-06,9.662800000000000000e+04,1.292458862304687500e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.988672372636959573e-04,3.776821530736907181e-06,9.686400000000000000e+04,1.295567592859268188e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.985115733459855921e-04,3.770112869514178334e-06,9.710400000000000000e+04,1.298720287322998047e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.981571718408910766e-04,3.763416084451357330e-06,9.733800000000000000e+04,1.301788781642913818e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.978040281982912801e-04,3.756731712765487193e-06,9.757400000000000000e+04,1.304897255182266235e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.974521377713650803e-04,3.750060349856377361e-06,9.781800000000000000e+04,1.308086170196533203e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.971014958068515413e-04,3.743402646349164860e-06,9.805600000000000000e+04,1.311188782691955566e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.967520974360837786e-04,3.736759304055542625e-06,9.830000000000000000e+04,1.314335274934768677e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.964039376668927875e-04,3.730131071876451068e-06,9.853800000000000000e+04,1.317438896417617798e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.960570113764582144e-04,3.723518740813117551e-06,9.877400000000000000e+04,1.320511795997619629e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.957113133051804458e-04,3.716923138845217135e-06,9.901000000000000000e+04,1.323570235490798950e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.953668380516212874e-04,3.710345125258086677e-06,9.924800000000000000e+04,1.326623861074447632e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.950235800685483609e-04,3.703785585194080791e-06,9.948600000000000000e+04,1.329693415164947510e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.946815336601020838e-04,3.697245423501290261e-06,9.972600000000000000e+04,1.332818215370178223e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.943406929800865327e-04,3.690725558858194560e-06,9.995800000000000000e+04,1.335806502103805542e+03,1.000000000000000000e+00,0.000000000000000000e+00
9.940010520313672781e-04,3.684226917901454327e-06,1.001940000000000000e+05,1.338846789836883545e+03,1.000000000000000000e+00,0.000000000000000000e+00


==> figures/NLS/stl10/Newton_CG_TR.txt <==
2.499892640001420141e-01,7.390375595973278644e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.867951447209126037e-01,1.372469681931129393e-01,2.800000000000000000e+01,3.578338623046875000e-01,3.000000000000000000e+00,0.000000000000000000e+00
1.534499887608084256e-01,3.162820916982009289e-01,6.200000000000000000e+01,7.878215312957763672e-01,9.000000000000000000e+00,0.000000000000000000e+00
1.534499887608084256e-01,4.674564977996739645e-01,1.020000000000000000e+02,1.296291351318359375e+00,4.500000000000000000e+00,0.000000000000000000e+00
1.534499887608084256e-01,6.502072472422489868e-01,1.400000000000000000e+02,1.775760889053344727e+00,2.250000000000000000e+00,0.000000000000000000e+00
1.534499887608084256e-01,4.920408426569889415e-01,1.720000000000000000e+02,2.191941738128662109e+00,1.125000000000000000e+00,0.000000000000000000e+00
1.251091933299134096e-01,7.662390408425034938e-01,1.960000000000000000e+02,2.489806175231933594e+00,3.375000000000000000e+00,0.000000000000000000e+00
1.251091933299134096e-01,5.091092138882585827e-01,2.360000000000000000e+02,3.010887384414672852e+00,1.687500000000000000e+00,0.000000000000000000e+00
1.251091933299134096e-01,8.987075025343925772e-01,2.700000000000000000e+02,3.448581695556640625e+00,8.437500000000000000e-01,0.000000000000000000e+00
1.185261404065361124e-01,5.221751534927421279e-01,2.980000000000000000e+02,3.819495916366577148e+00,2.531250000000000000e+00,0.000000000000000000e+00
1.185261404065361124e-01,4.298798360409520347e-01,3.380000000000000000e+02,4.343259334564208984e+00,1.265625000000000000e+00,0.000000000000000000e+00
1.040359507992062865e-01,3.143910040825685370e-01,3.760000000000000000e+02,4.838139057159423828e+00,3.796875000000000000e+00,0.000000000000000000e+00
1.040359507992062865e-01,2.304319192127034233e-01,4.240000000000000000e+02,5.461188316345214844e+00,1.898437500000000000e+00,0.000000000000000000e+00
1.040359507992062865e-01,2.484467081200956717e-01,4.660000000000000000e+02,5.995177745819091797e+00,9.492187500000000000e-01,0.000000000000000000e+00
9.454914737255014356e-02,1.951464181861052027e-01,4.980000000000000000e+02,6.420070648193359375e+00,2.847656250000000000e+00,0.000000000000000000e+00
7.774879934586709229e-02,2.413159689372015582e-01,5.460000000000000000e+02,7.034507751464843750e+00,8.542968750000000000e+00,0.000000000000000000e+00
7.774879934586709229e-02,4.338317295475646596e-01,5.980000000000000000e+02,7.705965280532836914e+00,4.271484375000000000e+00,0.000000000000000000e+00
7.774879934586709229e-02,2.080202119165058261e-01,6.460000000000000000e+02,8.327780485153198242e+00,2.135742187500000000e+00,0.000000000000000000e+00
7.774879934586709229e-02,1.671917072195331089e-01,6.880000000000000000e+02,8.870927572250366211e+00,1.067871093750000000e+00,0.000000000000000000e+00
6.142104918686867865e-02,1.020922185101094115e-01,7.160000000000000000e+02,9.243190288543701172e+00,3.203613281250000000e+00,0.000000000000000000e+00
3.854088683296893331e-02,4.956464756986655312e-02,7.760000000000000000e+02,1.000814223289489746e+01,9.610839843750000000e+00,0.000000000000000000e+00
3.854088683296893331e-02,2.298615273753482069e-01,8.240000000000000000e+02,1.062367510795593262e+01,4.805419921875000000e+00,1.000000000000000000e+00
3.854088683296893331e-02,1.826733441321443108e-01,8.680000000000000000e+02,1.116647791862487793e+01,2.402709960937500000e+00,0.000000000000000000e+00
3.854088683296893331e-02,8.383692802524470022e-02,9.100000000000000000e+02,1.170707416534423828e+01,1.201354980468750000e+00,0.000000000000000000e+00
3.228284202355391486e-02,4.281883938513952881e-02,9.480000000000000000e+02,1.218863153457641602e+01,3.604064941406250000e+00,0.000000000000000000e+00
1.842008912679122742e-02,3.125937520294256450e-02,1.014000000000000000e+03,1.304905223846435547e+01,1.081219482421875000e+01,0.000000000000000000e+00
1.842008912679122742e-02,1.619909371011523658e-01,1.066000000000000000e+03,1.372750639915466309e+01,5.406097412109375000e+00,1.000000000000000000e+00
1.842008912679122742e-02,5.678921130318311805e-01,1.114000000000000000e+03,1.434611821174621582e+01,2.703048706054687500e+00,0.000000000000000000e+00
1.842008912679122742e-02,5.705067790854537191e-02,1.160000000000000000e+03,1.493260478973388672e+01,1.351524353027343750e+00,0.000000000000000000e+00
1.596151477844492267e-02,2.316322553866798084e-02,1.202000000000000000e+03,1.547457313537597656e+01,4.054573059082031250e+00,0.000000000000000000e+00
7.800654117833472762e-03,5.794773920801794126e-02,1.294000000000000000e+03,1.664928579330444336e+01,1.216371917724609375e+01,0.000000000000000000e+00
7.800654117833472762e-03,9.190014508651206393e-02,1.716000000000000000e+03,2.207529544830322266e+01,6.081859588623046875e+00,1.000000000000000000e+00
4.260555061334656175e-03,2.203542228379958348e-02,2.138000000000000000e+03,2.749650478363037109e+01,1.824557876586914062e+01,1.000000000000000000e+00
3.068498721201655486e-03,7.564807229622138793e-03,2.792000000000000000e+03,3.591131019592285156e+01,5.473673629760742188e+01,0.000000000000000000e+00
2.703345238218585710e-03,2.477665346165817788e-03,3.256000000000000000e+03,4.191859889030456543e+01,1.642102088928222656e+02,0.000000000000000000e+00
2.593245279468137533e-03,7.073731851700260868e-04,3.588000000000000000e+03,4.623295950889587402e+01,4.926306266784667969e+02,0.000000000000000000e+00
2.558944589749448557e-03,1.628927999299829420e-04,3.862000000000000000e+03,4.976344108581542969e+01,1.477891880035400391e+03,0.000000000000000000e+00
2.546800186837298342e-03,2.949927617148466447e-05,4.102000000000000000e+03,5.287188005447387695e+01,4.433675640106201172e+03,0.000000000000000000e+00
2.541396773888340149e-03,1.011395188407079884e-05,4.304000000000000000e+03,5.545736122131347656e+01,1.330102692031860352e+04,0.000000000000000000e+00
2.538270945378154255e-03,7.520893871050838668e-06,4.492000000000000000e+03,5.788734030723571777e+01,3.990308076095581055e+04,0.000000000000000000e+00
2.536014805287251442e-03,6.522038430628646092e-06,4.650000000000000000e+03,5.989836215972900391e+01,1.197092422828674316e+05,0.000000000000000000e+00
2.534144455994786094e-03,6.010977021293385210e-06,4.800000000000000000e+03,6.182501840591430664e+01,3.591277268486022949e+05,0.000000000000000000e+00
2.532478760230837816e-03,5.706435020436412224e-06,4.948000000000000000e+03,6.372564387321472168e+01,1.077383180545806885e+06,0.000000000000000000e+00
2.530942249533301575e-03,5.496502067316434355e-06,5.108000000000000000e+03,6.577627682685852051e+01,3.232149541637420654e+06,0.000000000000000000e+00
2.529498747609925605e-03,5.337173490571796884e-06,5.242000000000000000e+03,6.750511097908020020e+01,9.696448624912261963e+06,0.000000000000000000e+00
2.528127844325074505e-03,5.207068659142318058e-06,5.360000000000000000e+03,6.901513934135437012e+01,2.908934587473678589e+07,0.000000000000000000e+00
2.526816003298746997e-03,5.097060933527296147e-06,5.476000000000000000e+03,7.049600076675415039e+01,8.726803762421035767e+07,0.000000000000000000e+00
2.525553147108563004e-03,5.005030792472587037e-06,5.596000000000000000e+03,7.203045177459716797e+01,2.618041128726310730e+08,0.000000000000000000e+00
2.524331351384886350e-03,4.925572268808501096e-06,5.708000000000000000e+03,7.346337151527404785e+01,7.854123386178932190e+08,0.000000000000000000e+00
2.523144077083733661e-03,4.858140810118550451e-06,5.828000000000000000e+03,7.501379203796386719e+01,2.356237015853679657e+09,0.000000000000000000e+00
2.521985892213972000e-03,4.800099865536850159e-06,5.944000000000000000e+03,7.649679088592529297e+01,7.068711047561038971e+09,0.000000000000000000e+00
2.520852133416202207e-03,4.751722252273182106e-06,6.068000000000000000e+03,7.809620976448059082e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.519738869205015355e-03,4.709556232956366507e-06,6.180000000000000000e+03,7.952940869331359863e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.518642665580482845e-03,4.674700355884655631e-06,6.298000000000000000e+03,8.104496335983276367e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.517560603945559212e-03,4.646005406238244522e-06,6.410000000000000000e+03,8.250004720687866211e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.516490125930422039e-03,4.622630407361414859e-06,6.530000000000000000e+03,8.403696179389953613e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.515429042727718514e-03,4.603274485226161314e-06,6.644000000000000000e+03,8.552335572242736816e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.514375373036161106e-03,4.587912816191107207e-06,6.766000000000000000e+03,8.709830379486083984e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.513327456999848650e-03,4.576274006206277578e-06,6.878000000000000000e+03,8.852724933624267578e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.512283820829211596e-03,4.567524878885509981e-06,6.996000000000000000e+03,9.003889989852905273e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.511243221705723901e-03,4.561772344553643330e-06,7.108000000000000000e+03,9.145258522033691406e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.510204532983729454e-03,4.558212338371896071e-06,7.228000000000000000e+03,9.298141384124755859e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.509166821506940773e-03,4.556291047929639972e-06,7.338000000000000000e+03,9.438183474540710449e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.508129209114965362e-03,4.556024268397919588e-06,7.460000000000000000e+03,9.594960355758666992e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.507090998981854283e-03,4.558155333006308177e-06,7.572000000000000000e+03,9.736251282691955566e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.506051592732025813e-03,4.561018613303442465e-06,7.684000000000000000e+03,9.878629446029663086e+01,1.000000000000000000e+10,0.000000000000000000e+00
2.505010497451761430e-03,4.565277719100425396e-06,7.792000000000000000e+03,1.001705427169799805e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.503967278691058684e-03,4.570034968714479149e-06,7.900000000000000000e+03,1.015416023731231689e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.502921568754301433e-03,4.575426844972398723e-06,8.002000000000000000e+03,1.028369193077087402e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.501873071495884678e-03,4.581973813072464630e-06,8.098000000000000000e+03,1.040585491657257080e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.500821527344568914e-03,4.588733814886673931e-06,8.190000000000000000e+03,1.052266583442687988e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.499766691762024019e-03,4.595755285291904080e-06,8.292000000000000000e+03,1.065329077243804932e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.498708414064082593e-03,4.603470374927834333e-06,8.380000000000000000e+03,1.076533277034759521e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.497646584273602657e-03,4.611273725145358144e-06,8.466000000000000000e+03,1.087450819015502930e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.496581126118555590e-03,4.618912310836252674e-06,8.548000000000000000e+03,1.097946641445159912e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.495511836265204390e-03,4.627101998402175448e-06,8.660000000000000000e+03,1.112116518020629883e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.494438679096646835e-03,4.635826286510687600e-06,8.768000000000000000e+03,1.125992283821105957e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.493361667468498369e-03,4.644188896935027703e-06,8.878000000000000000e+03,1.139903578758239746e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.492280933127044747e-03,4.652112168400313688e-06,8.958000000000000000e+03,1.150155029296875000e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.491196546675704913e-03,4.659943048849456668e-06,9.028000000000000000e+03,1.159087374210357666e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.490108565935926586e-03,4.667515939882780386e-06,9.094000000000000000e+03,1.167354552745819092e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.489017066878989378e-03,4.674985078054839032e-06,9.154000000000000000e+03,1.175037131309509277e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.487922001264567928e-03,4.682700948080572865e-06,9.248000000000000000e+03,1.186998572349548340e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.486823540967111369e-03,4.689709043188894330e-06,9.328000000000000000e+03,1.197130160331726074e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.485721817256351333e-03,4.696434371170998907e-06,9.408000000000000000e+03,1.207362129688262939e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.484616959598071398e-03,4.703490932940938916e-06,9.482000000000000000e+03,1.216630058288574219e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.483509111782017734e-03,4.709504586729451947e-06,9.548000000000000000e+03,1.224798085689544678e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.482398411967794757e-03,4.715431681275996192e-06,9.612000000000000000e+03,1.232795612812042236e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.481285014109037464e-03,4.721313579578553396e-06,9.670000000000000000e+03,1.240148894786834717e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.480169068978706811e-03,4.726564631089514346e-06,9.726000000000000000e+03,1.247166090011596680e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.479050697642422134e-03,4.731580276182848754e-06,9.794000000000000000e+03,1.255731427669525146e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.477930085165756975e-03,4.736147113551228261e-06,9.856000000000000000e+03,1.263624670505523682e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.476807399521245220e-03,4.740203964099267531e-06,9.918000000000000000e+03,1.271498239040374756e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.475682819952514623e-03,4.744447478094998464e-06,9.978000000000000000e+03,1.279000608921051025e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.474556480388376365e-03,4.747941071897192026e-06,1.004800000000000000e+04,1.287962713241577148e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.473428588479324036e-03,4.751213599122217773e-06,1.011400000000000000e+04,1.296273908615112305e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.472299336593796523e-03,4.753844323841545942e-06,1.017400000000000000e+04,1.303703439235687256e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.471168870471368746e-03,4.756072052960971508e-06,1.024400000000000000e+04,1.312646703720092773e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.470037401854941264e-03,4.758337924373863155e-06,1.031000000000000000e+04,1.320852549076080322e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.468905129278241295e-03,4.760258578450267747e-06,1.037000000000000000e+04,1.328500778675079346e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.467772209683315003e-03,4.760995587667726245e-06,1.044000000000000000e+04,1.337380235195159912e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.466638853094781179e-03,4.761867665021195315e-06,1.050600000000000000e+04,1.345630249977111816e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.465505264809168730e-03,4.762673665006006123e-06,1.056400000000000000e+04,1.352883245944976807e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.464371623699279645e-03,4.762377062864590606e-06,1.062800000000000000e+04,1.360865745544433594e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.463238132206137937e-03,4.761899996096722351e-06,1.068800000000000000e+04,1.368413407802581787e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.462104951930526274e-03,4.761179336675512000e-06,1.075600000000000000e+04,1.376962249279022217e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.460972296742173875e-03,4.760097756633049847e-06,1.082000000000000000e+04,1.384924809932708740e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.459840362818228182e-03,4.758178054606169642e-06,1.087800000000000000e+04,1.392104239463806152e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.458709351163180460e-03,4.756669513626493066e-06,1.093400000000000000e+04,1.399120509624481201e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.457579405901500445e-03,4.754107708677713122e-06,1.100000000000000000e+04,1.407289197444915771e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.456450739452050586e-03,4.751365404757821127e-06,1.106200000000000000e+04,1.415135641098022461e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.455323536389455129e-03,4.748201577686481052e-06,1.112200000000000000e+04,1.422666268348693848e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.454197954860353522e-03,4.744707642587816358e-06,1.119000000000000000e+04,1.431194198131561279e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.453074199662491801e-03,4.740774162169558707e-06,1.124800000000000000e+04,1.438391964435577393e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.451952420765489589e-03,4.736323660409038707e-06,1.131400000000000000e+04,1.446758430004119873e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.450832799783067475e-03,4.731789796822412236e-06,1.137400000000000000e+04,1.454181323051452637e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.449715509919857519e-03,4.726939145509162115e-06,1.143200000000000000e+04,1.461386389732360840e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.448600654897113531e-03,4.721070883070075819e-06,1.150200000000000000e+04,1.470134603977203369e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.447488435891831578e-03,4.716142310110330275e-06,1.156200000000000000e+04,1.477562427520751953e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.446378998699270339e-03,4.709748481551694567e-06,1.162200000000000000e+04,1.485046870708465576e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.445272450152843023e-03,4.703155549246794626e-06,1.169200000000000000e+04,1.493804681301116943e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.444168978054789103e-03,4.697334345257421228e-06,1.174800000000000000e+04,1.500730054378509521e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.443068665730119098e-03,4.690375501841384913e-06,1.181400000000000000e+04,1.509066488742828369e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.441971669902486593e-03,4.683303416985503583e-06,1.187200000000000000e+04,1.516328668594360352e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.440878119453697859e-03,4.675450305496534104e-06,1.192800000000000000e+04,1.523325784206390381e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.439788093060595714e-03,4.668224139719989064e-06,1.199400000000000000e+04,1.531584081649780273e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.438701717580583211e-03,4.659759060312167199e-06,1.206000000000000000e+04,1.539835889339447021e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.437619109268501175e-03,4.652298057660143129e-06,1.212000000000000000e+04,1.547401237487792969e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.436540333763994801e-03,4.643993612673858797e-06,1.219000000000000000e+04,1.556178619861602783e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.435465523042483829e-03,4.634911952061623794e-06,1.224800000000000000e+04,1.563603682518005371e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.434394748882676672e-03,4.626216506211196880e-06,1.231400000000000000e+04,1.572030651569366455e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.433328118286954243e-03,4.617484955783972191e-06,1.237200000000000000e+04,1.579335238933563232e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.432265721705794814e-03,4.608103534087919782e-06,1.243000000000000000e+04,1.586742196083068848e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.431207618594452037e-03,4.599073215743923280e-06,1.249400000000000000e+04,1.594703159332275391e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.430153902741287973e-03,4.589335425757254562e-06,1.255800000000000000e+04,1.602810814380645752e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.429104658637683094e-03,4.579404068530745423e-06,1.261800000000000000e+04,1.610531473159790039e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.428059929508599203e-03,4.569526119777924826e-06,1.268600000000000000e+04,1.619092161655426025e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.427019823834643611e-03,4.559215645565462476e-06,1.274600000000000000e+04,1.626883182525634766e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.425984419389724291e-03,4.548899629935984119e-06,1.280400000000000000e+04,1.634163038730621338e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.424953757223297611e-03,4.538062859077577909e-06,1.287000000000000000e+04,1.642625827789306641e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.423927933693619148e-03,4.527460513293000209e-06,1.293000000000000000e+04,1.650152671337127686e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.422907023696308122e-03,4.516702686768561375e-06,1.298800000000000000e+04,1.657484214305877686e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.421891079821862896e-03,4.505783773915324581e-06,1.305400000000000000e+04,1.665792739391326904e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.420880192152899749e-03,4.494224958990914415e-06,1.311400000000000000e+04,1.673428139686584473e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.419874434898834203e-03,4.482908682341338014e-06,1.317400000000000000e+04,1.681001038551330566e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.418873852925293531e-03,4.471281135444075380e-06,1.324200000000000000e+04,1.689623713493347168e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.417878551087275247e-03,4.459636642841440178e-06,1.330000000000000000e+04,1.697078316211700439e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.416888604104296817e-03,4.447467950190459781e-06,1.335800000000000000e+04,1.704462871551513672e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.415904055801902997e-03,4.434539143410673619e-06,1.342400000000000000e+04,1.712737324237823486e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.414925000200464269e-03,4.422532438023606537e-06,1.348600000000000000e+04,1.720554335117340088e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.413951520643367946e-03,4.410202510324550558e-06,1.354400000000000000e+04,1.728054580688476562e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.412983677531546980e-03,4.397171421435092449e-06,1.360600000000000000e+04,1.735896778106689453e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.412021556952134889e-03,4.384012283077787757e-06,1.366400000000000000e+04,1.743159856796264648e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.411065216634764377e-03,4.371060304294437504e-06,1.372800000000000000e+04,1.751254942417144775e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.410114733160089590e-03,4.357547447803457393e-06,1.378800000000000000e+04,1.758902857303619385e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.409170146098841767e-03,4.343876379805202229e-06,1.385600000000000000e+04,1.767443642616271973e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.408231534931176004e-03,4.330257428771829986e-06,1.391600000000000000e+04,1.775071172714233398e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.407298957366034962e-03,4.316192947943635574e-06,1.397000000000000000e+04,1.781789391040802002e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.406372448309100718e-03,4.301840953870106815e-06,1.403000000000000000e+04,1.789394545555114746e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.405452051944751649e-03,4.287753961705431927e-06,1.408800000000000000e+04,1.796697452068328857e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.404537772467839254e-03,4.273110860892254993e-06,1.415400000000000000e+04,1.805023763179779053e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.403629639195698983e-03,4.258690161726287317e-06,1.421600000000000000e+04,1.812921693325042725e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.402727668803923602e-03,4.244485982452331636e-06,1.427400000000000000e+04,1.820193200111389160e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.401831838338884962e-03,4.229930574043796782e-06,1.434000000000000000e+04,1.828602116107940674e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.400942151742108122e-03,4.215227708296758870e-06,1.440000000000000000e+04,1.836244692802429199e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.400058589874975740e-03,4.200910380781675723e-06,1.446000000000000000e+04,1.843689012527465820e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.399181125783183578e-03,4.186502393494515793e-06,1.452000000000000000e+04,1.851199104785919189e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.398309709357951663e-03,4.171856292628751794e-06,1.458200000000000000e+04,1.859129159450531006e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.397444312453706448e-03,4.157453576015725752e-06,1.464200000000000000e+04,1.866716406345367432e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.396584896916232471e-03,4.142874996892147726e-06,1.470000000000000000e+04,1.874026494026184082e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.395731384359039290e-03,4.129139016534798033e-06,1.476600000000000000e+04,1.882316637039184570e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.394883745899566499e-03,4.114889234889671630e-06,1.482600000000000000e+04,1.889773366451263428e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.394041930406740765e-03,4.100778239511636834e-06,1.488400000000000000e+04,1.897248697280883789e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.393205863057902734e-03,4.086427022292693441e-06,1.495000000000000000e+04,1.905567057132720947e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.392375507671379298e-03,4.072407757865917803e-06,1.500600000000000000e+04,1.912444026470184326e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.391550815263288835e-03,4.058876406001684297e-06,1.505400000000000000e+04,1.918664255142211914e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.390731686649550259e-03,4.044407587118890681e-06,1.512400000000000000e+04,1.927386398315429688e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.389918094713594596e-03,4.031131973063429297e-06,1.518400000000000000e+04,1.934992203712463379e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.389109992117503106e-03,4.017804417614322636e-06,1.523800000000000000e+04,1.941868712902069092e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.388307305812146543e-03,4.003959275229252735e-06,1.530000000000000000e+04,1.949700596332550049e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.387509996849128315e-03,3.990822228702865114e-06,1.535800000000000000e+04,1.956994929313659668e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.386717994714039441e-03,3.977511994432793734e-06,1.542400000000000000e+04,1.965449955463409424e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.385931263883121073e-03,3.964153788040318518e-06,1.548400000000000000e+04,1.973071262836456299e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.385149754549040040e-03,3.950555916748622636e-06,1.554200000000000000e+04,1.980321907997131348e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.384373422553571521e-03,3.937962725625029448e-06,1.559800000000000000e+04,1.987545683383941650e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.383602195745231946e-03,3.924990842270406090e-06,1.566400000000000000e+04,1.995869956016540527e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.382836058122336960e-03,3.911991860045476031e-06,1.571600000000000000e+04,2.002588837146759033e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.382074941661283321e-03,3.899439194453343862e-06,1.577600000000000000e+04,2.010225067138671875e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.381318807073174240e-03,3.886307044467983262e-06,1.583800000000000000e+04,2.018091628551483154e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.380567620148149079e-03,3.873794373648731412e-06,1.589600000000000000e+04,2.025533225536346436e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.379821319407761371e-03,3.861094259200415411e-06,1.596000000000000000e+04,2.033660230636596680e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.379079876287640196e-03,3.848413770510527985e-06,1.602000000000000000e+04,2.041266887187957764e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.378343257322961327e-03,3.835974108770915056e-06,1.607600000000000000e+04,2.048519647121429443e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.377611415280539084e-03,3.823354238041219920e-06,1.613600000000000000e+04,2.056061699390411377e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.376884318919272616e-03,3.810785902807417537e-06,1.619400000000000000e+04,2.063586771488189697e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.376161917608885909e-03,3.798915395204689116e-06,1.625600000000000000e+04,2.071482996940612793e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.375444183134994142e-03,3.786325102242480828e-06,1.631800000000000000e+04,2.079582507610321045e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.374731095202579478e-03,3.774402288083499724e-06,1.637000000000000000e+04,2.086179914474487305e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.374022610735746636e-03,3.762229294579497505e-06,1.642800000000000000e+04,2.093582417964935303e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.373318691472830512e-03,3.750105515583668055e-06,1.649000000000000000e+04,2.101516201496124268e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.372619315735530893e-03,3.737900736827979315e-06,1.654800000000000000e+04,2.108710210323333740e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.371924465776156007e-03,3.725782763396783497e-06,1.660200000000000000e+04,2.115557587146759033e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.371234073175271240e-03,3.713349773518350824e-06,1.667200000000000000e+04,2.124580342769622803e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.370548143895413046e-03,3.701798836314875902e-06,1.673000000000000000e+04,2.131976714134216309e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.369866653065722147e-03,3.689645297403417329e-06,1.678800000000000000e+04,2.139463303089141846e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.369189565837247994e-03,3.677518366031360409e-06,1.685000000000000000e+04,2.147413589954376221e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.368516870667819289e-03,3.665377976906482623e-06,1.690800000000000000e+04,2.154822344779968262e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.367848534094929396e-03,3.653783414381725391e-06,1.697000000000000000e+04,2.162952320575714111e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.367184550167871371e-03,3.642022151607719900e-06,1.702600000000000000e+04,2.170067679882049561e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.366524890059434633e-03,3.630125630943738055e-06,1.708600000000000000e+04,2.177914543151855469e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.365869541703743972e-03,3.618004387602843781e-06,1.714400000000000000e+04,2.185483000278472900e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.365218471707967920e-03,3.605948318326330672e-06,1.721000000000000000e+04,2.194245111942291260e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.364571677031167447e-03,3.594454464384085868e-06,1.726600000000000000e+04,2.201431126594543457e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.363929141878385633e-03,3.582693013122123072e-06,1.732000000000000000e+04,2.208448123931884766e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.363290831712860571e-03,3.570607740113208789e-06,1.738200000000000000e+04,2.216413090229034424e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.362656742415161770e-03,3.559106293540776119e-06,1.744000000000000000e+04,2.223921668529510498e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.362026836459289562e-03,3.546762903337947378e-06,1.750800000000000000e+04,2.232721543312072754e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.361401110742654581e-03,3.535444194064236516e-06,1.756600000000000000e+04,2.240199644565582275e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.360779545555106648e-03,3.523656162255532307e-06,1.762200000000000000e+04,2.247575376033782959e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.360162115440198917e-03,3.512024394205091852e-06,1.768000000000000000e+04,2.254908790588378906e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.359548801146643324e-03,3.500216619720981954e-06,1.773800000000000000e+04,2.262300744056701660e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.358939564562087185e-03,3.488002710684139389e-06,1.780400000000000000e+04,2.270899662971496582e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.358334393952629324e-03,3.476571236277965871e-06,1.786400000000000000e+04,2.278657982349395752e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.357733271684063145e-03,3.464945527112057523e-06,1.791800000000000000e+04,2.285590679645538330e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.357136164620491844e-03,3.453429453567478037e-06,1.797800000000000000e+04,2.293272924423217773e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.356543052278853561e-03,3.441536532875670242e-06,1.803600000000000000e+04,2.300816705226898193e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.355953911158926994e-03,3.430667923666173027e-06,1.809400000000000000e+04,2.308278572559356689e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.355368692086703530e-03,3.418949672378192774e-06,1.816200000000000000e+04,2.317076263427734375e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.354787398579340219e-03,3.407734550870624267e-06,1.821200000000000000e+04,2.323503637313842773e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.354209980425141582e-03,3.395975028578040075e-06,1.827600000000000000e+04,2.331866996288299561e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.353636425246598014e-03,3.384853295708510099e-06,1.832800000000000000e+04,2.338627104759216309e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.353066701385688256e-03,3.373447083782403038e-06,1.838600000000000000e+04,2.346089994907379150e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.352500777891040201e-03,3.362268455487628825e-06,1.844600000000000000e+04,2.353909599781036377e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.351938633196207738e-03,3.351000807186173016e-06,1.850000000000000000e+04,2.360782623291015625e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.351380221820542540e-03,3.339714737069026796e-06,1.856200000000000000e+04,2.368734817504882812e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.350825528794829068e-03,3.328849642802944543e-06,1.861600000000000000e+04,2.375846796035766602e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.350274530421182090e-03,3.317780388041138093e-06,1.867200000000000000e+04,2.382957830429077148e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.349727172932782916e-03,3.306645290343583239e-06,1.873800000000000000e+04,2.391446149349212646e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.349183444732883680e-03,3.295306314758104501e-06,1.879600000000000000e+04,2.398887078762054443e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.348643316119621016e-03,3.284476016646905202e-06,1.885400000000000000e+04,2.406337106227874756e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.348106760504221641e-03,3.273805839447311752e-06,1.891000000000000000e+04,2.413470044136047363e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.347573731903230231e-03,3.263034985313162157e-06,1.897200000000000000e+04,2.421411671638488770e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.347044209606488803e-03,3.252156065164963629e-06,1.903200000000000000e+04,2.429294674396514893e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.346518168721181685e-03,3.241584204985786152e-06,1.908600000000000000e+04,2.436313469409942627e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.345995564264573459e-03,3.231014411181089647e-06,1.915000000000000000e+04,2.444647049903869629e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.345476375085400224e-03,3.220409744501553931e-06,1.921000000000000000e+04,2.452544295787811279e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.344960572665134163e-03,3.209705470428062173e-06,1.926400000000000000e+04,2.459614832401275635e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.344448128443542972e-03,3.199571589359761147e-06,1.932000000000000000e+04,2.466911923885345459e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.343938999727030164e-03,3.189174751479271880e-06,1.938400000000000000e+04,2.475271222591400146e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.343433168313605909e-03,3.178733998079751150e-06,1.943600000000000000e+04,2.482007627487182617e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.342930591707419619e-03,3.168327507206932431e-06,1.949800000000000000e+04,2.489994173049926758e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.342431247798935304e-03,3.158184327738792407e-06,1.955200000000000000e+04,2.497036826610565186e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.341935100151504127e-03,3.148116745806621482e-06,1.961200000000000000e+04,2.504735321998596191e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.341442125065318781e-03,3.138319402078517792e-06,1.966400000000000000e+04,2.511546564102172852e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.340952273234024692e-03,3.127969587792577471e-06,1.972600000000000000e+04,2.519557983875274658e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.340465525787460352e-03,3.118413457942333977e-06,1.978200000000000000e+04,2.526751918792724609e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.339981845114380912e-03,3.108508950964784115e-06,1.984200000000000000e+04,2.534610657691955566e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.339501201386329828e-03,3.098602667245585245e-06,1.990000000000000000e+04,2.542110278606414795e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.339023553249189920e-03,3.088971633355949820e-06,1.996200000000000000e+04,2.550131790637969971e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.338548879995449095e-03,3.079554952083772175e-06,2.001400000000000000e+04,2.556837363243103027e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.338077133354687139e-03,3.069690887123065095e-06,2.007400000000000000e+04,2.564525938034057617e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.337608285864235629e-03,3.060291997782753133e-06,2.013200000000000000e+04,2.571964731216430664e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.337142305391120330e-03,3.051271369893089220e-06,2.018400000000000000e+04,2.578633027076721191e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.336679146001652534e-03,3.042076856783284365e-06,2.024200000000000000e+04,2.586037189960479736e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.336218759113517854e-03,3.032748490142984373e-06,2.030800000000000000e+04,2.594534509181976318e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.335761114875020954e-03,3.023880111489487980e-06,2.036200000000000000e+04,2.601410079002380371e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.335306164469549625e-03,3.015072981361562233e-06,2.042000000000000000e+04,2.608855254650115967e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.334853852706055954e-03,3.006136472341774046e-06,2.048000000000000000e+04,2.616492674350738525e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.334404126808454355e-03,2.997471817187310576e-06,2.053400000000000000e+04,2.623450124263763428e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.333956919873527054e-03,2.989399790049661965e-06,2.059000000000000000e+04,2.630510132312774658e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.333512120501943753e-03,2.981195567078001199e-06,2.065600000000000000e+04,2.639094977378845215e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.333069624628823606e-03,2.973716566074883813e-06,2.071600000000000000e+04,2.646847190856933594e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.332629254196060594e-03,2.966942670857882501e-06,2.077400000000000000e+04,2.654280049800872803e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.332190561710727455e-03,2.961998108936162088e-06,2.087200000000000000e+04,2.666825814247131348e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.331752707392440501e-03,2.961254172921272967e-06,2.097600000000000000e+04,2.680340590476989746e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.331313299896774303e-03,2.977844017161425000e-06,2.108800000000000000e+04,2.694867861270904541e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.330860920976671798e-03,3.178799539015391520e-06,2.120400000000000000e+04,2.709898729324340820e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.329894888837178227e-03,4.452219553007040459e-05,2.135800000000000000e+04,2.729807150363922119e+02,1.000000000000000000e+10,0.000000000000000000e+00
2.329894888837178227e-03,7.379639461012025358e-16,2.137800000000000000e+04,2.732314560413360596e+02,5.000000000000000000e+09,1.000000000000000000e+00


==> figures/NLS/stl10/Newton_MR.txt <==
2.499892640001420141e-01,7.390375595973278644e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
1.590608329645589770e-03,2.094239362931590073e-03,4.350000000000000000e+02,1.862471580505371094e+00,1.999600000000000044e+00,0.000000000000000000e+00
1.543258922449351322e-03,1.944235502251449952e-03,8.170000000000000000e+02,3.489721775054931641e+00,8.388608000000000000e+06,1.000000000000000000e+00
1.528352222567030527e-03,1.942269628234208735e-03,1.162000000000000000e+03,4.955053091049194336e+00,4.194304000000000000e+06,1.000000000000000000e+00
1.507195907461468184e-03,1.940630929250288525e-03,1.489000000000000000e+03,6.361244201660156250e+00,2.097152000000000000e+06,1.000000000000000000e+00
1.289663415466736022e-03,1.188237589842618082e-03,1.802000000000000000e+03,7.707201957702636719e+00,5.000000000000000000e-01,0.000000000000000000e+00
1.273848569773210117e-03,1.212109679955809599e-03,2.124000000000000000e+03,9.082790851593017578e+00,4.194304000000000000e+06,1.000000000000000000e+00
1.262270736004636809e-03,1.236615722459848176e-03,2.441000000000000000e+03,1.043632197380065918e+01,4.194304000000000000e+06,1.000000000000000000e+00
1.254203069113927430e-03,1.264898285475150441e-03,2.750000000000000000e+03,1.174379396438598633e+01,4.194304000000000000e+06,1.000000000000000000e+00
1.068288022510333144e-03,7.218442858389032424e-04,3.019000000000000000e+03,1.287715554237365723e+01,1.999600000000000044e+00,0.000000000000000000e+00
9.744108537234733068e-04,3.072995093710819076e-04,3.314000000000000000e+03,1.412987589836120605e+01,1.000000000000000000e+00,0.000000000000000000e+00
9.629744620557449154e-04,3.182717092023992973e-04,3.600000000000000000e+03,1.533859872817993164e+01,8.388608000000000000e+06,1.000000000000000000e+00
9.533784233305680339e-04,3.419026805086043219e-04,3.847000000000000000e+03,1.637529301643371582e+01,4.194304000000000000e+06,1.000000000000000000e+00
9.518776620863430606e-04,3.282063986011086575e-04,4.070000000000000000e+03,1.732491588592529297e+01,4.194304000000000000e+06,1.000000000000000000e+00
9.518020618770150869e-04,3.798588267889899269e-04,4.305000000000000000e+03,1.831388497352600098e+01,4.194304000000000000e+06,1.000000000000000000e+00
9.484298547011982532e-04,3.878424181852877808e-04,4.564000000000000000e+03,1.940527653694152832e+01,4.194304000000000000e+06,1.000000000000000000e+00
9.441022488306673828e-04,3.906388975103108180e-04,4.791000000000000000e+03,2.036346125602722168e+01,2.097152000000000000e+06,1.000000000000000000e+00
9.400506900731785045e-04,4.093776191702324947e-04,5.023000000000000000e+03,2.133814692497253418e+01,4.194304000000000000e+06,1.000000000000000000e+00
9.387644035396332676e-04,4.143677082532102695e-04,5.286000000000000000e+03,2.244747924804687500e+01,4.194304000000000000e+06,1.000000000000000000e+00
9.069820728512811847e-04,1.320177227749700028e-03,5.561000000000000000e+03,2.360864925384521484e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.823061805325398913e-04,9.119916321598194086e-05,5.694000000000000000e+03,2.415801310539245605e+01,1.999600000000000044e+00,0.000000000000000000e+00
8.789929241783958017e-04,9.351404022729168492e-05,5.927000000000000000e+03,2.514027810096740723e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.758886866675155052e-04,9.302588071880625890e-05,6.116000000000000000e+03,2.592099237442016602e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.727484223255006475e-04,9.065132262824959276e-05,6.309000000000000000e+03,2.672695803642272949e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.712136702657303101e-04,8.867590305544352145e-05,6.510000000000000000e+03,2.757652759552001953e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.691524572448652234e-04,8.846813194564755775e-05,6.695000000000000000e+03,2.834293150901794434e+01,2.097152000000000000e+06,1.000000000000000000e+00
8.674601511908608484e-04,8.859226903979038645e-05,6.919000000000000000e+03,2.928602886199951172e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.667283462614024580e-04,8.832543779280365597e-05,7.136000000000000000e+03,3.019324278831481934e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.650293048188088807e-04,8.844931606409109771e-05,7.400000000000000000e+03,3.130801677703857422e+01,8.388608000000000000e+06,1.000000000000000000e+00
8.638955286254413213e-04,8.649719198082092499e-05,7.609000000000000000e+03,3.218916940689086914e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.616926786329371203e-04,8.982684512594669947e-05,7.819000000000000000e+03,3.307018828392028809e+01,8.388608000000000000e+06,1.000000000000000000e+00
8.610454528250969250e-04,9.051866806619404291e-05,8.022000000000000000e+03,3.393609881401062012e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.595105628302860280e-04,9.198911656017594296e-05,8.278000000000000000e+03,3.502632856369018555e+01,8.388608000000000000e+06,1.000000000000000000e+00
8.593953287268233168e-04,9.214922887966201014e-05,8.499000000000000000e+03,3.596250534057617188e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.591478175822921158e-04,9.209427464063129839e-05,8.724000000000000000e+03,3.690643048286437988e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.585787194314237550e-04,9.275072734811189309e-05,8.961000000000000000e+03,3.791678929328918457e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.575085245220525178e-04,9.572773901054134704e-05,9.191000000000000000e+03,3.889995121955871582e+01,8.388608000000000000e+06,1.000000000000000000e+00
8.469537758883881589e-04,6.213961299015709704e-05,9.396000000000000000e+03,3.977341914176940918e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.464948861716569328e-04,6.900635004187735677e-05,9.604000000000000000e+03,4.064488840103149414e+01,1.677721600000000000e+07,1.000000000000000000e+00
8.427995521428084495e-04,2.513976425340932113e-05,9.851000000000000000e+03,4.169322252273559570e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.422338104584718840e-04,2.559265245930691753e-05,1.007400000000000000e+04,4.263216042518615723e+01,1.677721600000000000e+07,1.000000000000000000e+00
8.412372548831122251e-04,3.762789219646910658e-05,1.028400000000000000e+04,4.351317214965820312e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.407861121696439581e-04,3.757955434096888722e-05,1.050300000000000000e+04,4.445428609848022461e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.402407835009069676e-04,3.701789608602476013e-05,1.069900000000000000e+04,4.528677988052368164e+01,8.388608000000000000e+06,1.000000000000000000e+00
8.394834376513251456e-04,3.607767233943379512e-05,1.098700000000000000e+04,4.652780437469482422e+01,1.677721600000000000e+07,1.000000000000000000e+00
8.387240652854397079e-04,3.284441126258816584e-05,1.120000000000000000e+04,4.742959809303283691e+01,8.388608000000000000e+06,1.000000000000000000e+00
8.356527674848493155e-04,8.296092650325877596e-06,1.149900000000000000e+04,4.868165969848632812e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.350672174535679485e-04,8.613453429997212032e-06,1.173100000000000000e+04,4.966281843185424805e+01,1.677721600000000000e+07,1.000000000000000000e+00
8.347944303446167436e-04,1.050102829034311086e-05,1.192000000000000000e+04,5.047027301788330078e+01,8.388608000000000000e+06,1.000000000000000000e+00
8.342848590775631254e-04,1.176205633807904196e-05,1.224600000000000000e+04,5.186834812164306641e+01,1.677721600000000000e+07,1.000000000000000000e+00
8.332091739126287755e-04,4.023128969150056988e-06,1.255500000000000000e+04,5.319133806228637695e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.329700560863294171e-04,4.299373226157050014e-06,1.269500000000000000e+04,5.378762412071228027e+01,1.048576000000000000e+06,1.000000000000000000e+00
8.327777939116803602e-04,1.834866225151015158e-06,1.302200000000000000e+04,5.517179393768310547e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.325948133340935198e-04,2.114163946204530393e-06,1.338900000000000000e+04,5.674811697006225586e+01,6.710886400000000000e+07,1.000000000000000000e+00
8.325333214739701580e-04,1.416319959843254892e-07,1.374200000000000000e+04,5.825805664062500000e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.323338286660227243e-04,1.053771759238018714e-06,1.415500000000000000e+04,6.005772376060485840e+01,2.684354560000000000e+08,1.000000000000000000e+00
8.322526576815688325e-04,1.481569200917615363e-06,1.438500000000000000e+04,6.103728413581848145e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.319818743615790997e-04,8.116883131069255170e-06,1.454300000000000000e+04,6.171417260169982910e+01,8.388608000000000000e+06,1.000000000000000000e+00
8.313168204534226698e-04,2.584423044391459170e-06,1.489400000000000000e+04,6.322383999824523926e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.312339764240291029e-04,4.085579046088759643e-06,1.509700000000000000e+04,6.408296155929565430e+01,3.355443200000000000e+07,1.000000000000000000e+00
8.311433481245992507e-04,4.130657269904648132e-06,1.545800000000000000e+04,6.564693307876586914e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.309056168694247367e-04,1.381643069482875581e-06,1.589900000000000000e+04,6.755337810516357422e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.307729133262621883e-04,1.626108327620917092e-06,1.616800000000000000e+04,6.869959235191345215e+01,1.677721600000000000e+07,1.000000000000000000e+00
8.306927939102696189e-04,1.951545091593552470e-06,1.634900000000000000e+04,6.946523380279541016e+01,2.097152000000000000e+06,1.000000000000000000e+00
8.303750299787232298e-04,9.884971120936752496e-08,1.670400000000000000e+04,7.098596692085266113e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.302324328649753928e-04,1.644021012063956962e-06,1.695500000000000000e+04,7.205453085899353027e+01,1.342177280000000000e+08,1.000000000000000000e+00
8.301189263935160670e-04,3.616912887109508122e-06,1.714000000000000000e+04,7.282912039756774902e+01,1.677721600000000000e+07,1.000000000000000000e+00
8.300264701381651448e-04,3.758665062705933995e-06,1.754300000000000000e+04,7.458849310874938965e+01,8.388608000000000000e+06,1.000000000000000000e+00
8.297826260914100988e-04,4.310659226964778342e-06,1.774000000000000000e+04,7.543033504486083984e+01,4.194304000000000000e+06,1.000000000000000000e+00
8.293609664602826946e-04,6.471107628986818271e-07,1.808300000000000000e+04,7.691625928878784180e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.293480340088964361e-04,6.154286218094563948e-08,1.852600000000000000e+04,7.885457324981689453e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.292448273907685602e-04,6.700366485280836439e-07,1.875800000000000000e+04,7.984852766990661621e+01,1.342177280000000000e+08,1.000000000000000000e+00
8.291658612786428949e-04,1.046491612348783518e-06,1.890600000000000000e+04,8.048254871368408203e+01,2.097152000000000000e+06,1.000000000000000000e+00
8.291492955562308016e-04,3.192827331382700143e-08,1.925700000000000000e+04,8.199760222434997559e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.285869856524408217e-04,4.381975808999735254e-06,1.978600000000000000e+04,8.431518816947937012e+01,2.147483648000000000e+09,1.000000000000000000e+00
8.285363177693943993e-04,1.952437198812787384e-07,2.011100000000000000e+04,8.571114230155944824e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.285293059189168755e-04,9.855312264335919156e-09,2.060000000000000000e+04,8.785300588607788086e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.285292822817446863e-04,1.139109079907231741e-10,2.112300000000000000e+04,9.014321827888488770e+01,1.000000000000000000e+00,0.000000000000000000e+00
8.285292822194432853e-04,1.491866593782625809e-12,2.174000000000000000e+04,9.283050227165222168e+01,1.000000000000000000e+00,0.000000000000000000e+00

